The Star Formation Reference Survey. IV. Stellar mass distribution of local star-forming galaxies

We constrain the mass distribution in nearby, star-forming galaxies with the Star Formation Reference Survey (SFRS), a galaxy sample constructed to be representative of all known combinations of star formation rate (SFR), dust temperature, and specific star formation rate (sSFR) that exist in the Local Universe. An innovative two-dimensional bulge/disk decomposition of the 2MASS/$K_{s}$-band images of the SFRS galaxies yields global luminosity and stellar mass functions, along with separate mass functions for their bulges and disks. These accurate mass functions cover the full range from dwarf galaxies to large spirals, and are representative of star-forming galaxies selected based on their infra-red luminosity, unbiased by AGN content and environment. We measure an integrated luminosity density $j$ = 1.72 $\pm$ 0.93 $\times$ 10$^{9}$ L$_{\odot}$ $h^{-1}$ Mpc$^{-3}$ and a total stellar mass density $\rho_{M}$ = 4.61 $\pm$ 2.40 $\times$ 10$^{8}$ M$_{\odot}$ $h^{-1}$ Mpc$^{-3}$. While the stellar mass of the \emph{average} star-forming galaxy is equally distributed between its sub-components, disks globally dominate the mass density budget by a ratio 4:1 with respect to bulges. In particular, our functions suggest that recent star formation happened primarily in massive systems, where they have yielded a disk stellar mass density larger than that of bulges by more than 1 dex. Our results constitute a reference benchmark for models addressing the assembly of stellar mass on the bulges and disks of local ($z = 0$) star-forming galaxies.

==> full_tables/TABLE_D1/TABLE_D1_full.txt <==
# DESCRIPTION ------------------------------------------------------------------
#
# Table D1 of:
#     P. Bonfini, A. Zezas, M. L. N. Ashby, S. P. Willner, A. Maragkoudakis,
#     K. Kouroumpatzakis, P. H. Sell, and K. Kovlakas
#       "The Star Formation Reference Survey. IV. Stellar mass distribution of
#        local star-forming galaxies"
#     MNRAS, 504, 3831-3861 (2021)
#
# Content:
#     List of SDSS (Data Release 12) u, r, and 2MASS J, H, K magnitudes for the
#     SFRS sample.
#
# HISTORY ----------------------------------------------------------------------
#
# 14/03/2021: TABLE_D1_full.txt /
#
# NOTES ------------------------------------------------------------------------
#
# NOTE1: Contains "NA" for missing values
#
#-------------------------------------------------------------------------------
#
# [0]: |        | SFRS target ID
# [1]: |        | Galaxy name
#
# SDSS: 
# [2]: |        | SDSS-DR12 ID
# [3]: |maggy   | SDSS u magnitude (SDSS ugriz filter set)
# [4]: |maggy   | ^err SDSS u magnitude
# [5]: |maggy   | SDSS r magnitude (SDSS ugriz filter set)
# [6]: |maggy   | ^err SDSS r magnitude
#
# 2MASS:
# [7]: |        | 2MASS Extended Source Catalogue (XSC) or Point Source Catalogue (PSC) ID
# [8]: |Vega mag| 2MASS J-band magnitude
# [9]: |Vega mag| ^err 2MASS J-band magnitude
# [10]:|Vega mag| 2MASS H-band magnitude
# [11]:|Vega mag| ^err 2MASS H-band magnitude
# [12]:|Vega mag| 2MASS K-band magnitude
# [13]:|Vega mag| ^err 2MASS K-band magnitude
#
# ID  Name                             SDSS_ID                    u      u_err    r      r_err    2MASS_ID                J      J_err    H      H_err    K      K_err
#
1     IC486                            SDSSJ080020.98+263648.8    15.856 0.006    13.377 0.002    XSC-08002097+2636483    11.514 0.020    10.826 0.021    10.496 0.028 
2     IC2217                           SDSSJ080049.73+273001.5    15.269 0.005    13.838 0.002    XSC-08004972+2730010    11.834 0.024    11.186 0.027    10.898 0.040 
3     NGC2500                          SDSSJ080153.17+504413.5    14.104 0.005    12.263 0.002    XSC-08015322+5044135    10.790 0.021    10.160 0.030     9.276 0.065 
4     NGC2512                          SDSSJ080307.84+232330.5    15.081 0.005    12.865 0.002    XSC-08030785+2323308    10.859 0.020    10.117 0.026     9.820 0.028 
5     MCG6-18-009                      SDSSJ080328.94+332744.5    15.502 0.006    13.642 0.002    XSC-08032897+3327444    11.803 0.034    11.135 0.034    10.763 0.040 
6     MK1212                           SDSSJ080705.51+270733.7    16.365 0.007    14.588 0.002    XSC-08070551+2707336    12.594 0.026    11.995 0.032    11.589 0.045 
7     IRAS08072+1847                   SDSSJ081006.99+183818.0    18.271 0.020    15.590 0.003    XSC-08100697+1838176    13.270 0.038    12.684 0.059    12.189 0.056 
8     NGC2532                          SDSSJ081015.17+335723.9    15.549 0.009    12.983 0.002    XSC-08101519+3357233    10.643 0.022    10.004 0.029     9.615 0.036 
9     UGC4261                          SDSSJ081056.21+364941.3    15.771 0.006    14.984 0.003    XSC-08105615+3649435    12.887 0.037    12.291 0.056    12.027 0.067 
10    NGC2535                          SDSSJ081113.48+251224.8    15.227 0.008    12.980 0.002    XSC-08111348+2512249    10.993 0.027    10.341 0.029    10.120 0.043 
11    NGC2543                          SDSSJ081257.92+361516.6    15.083 0.007    12.514 0.002    XSC-08125795+3615162    10.532 0.023     9.745 0.026     9.431 0.030 
12    NGC2537                          SDSSJ081314.69+455922.0    13.880 0.004    12.318 0.002    XSC-08131464+4559232     9.949 0.022     9.366 0.025     9.130 0.034 
13    IC2233                           SDSSJ081358.77+454441.9    20.296 0.052    22.550 0.250    XSC-08135890+4544317    11.463 0.032    10.950 0.042    10.754 0.062 
14    IC2239                           SDSSJ081406.79+235158.9    15.931 0.007    13.527 0.002    XSC-08140678+2351588    11.363 0.021    10.687 0.025    10.339 0.028 
15    UGC4286                          SDSSJ081416.47+182626.3    16.045 0.011    13.570 0.002    XSC-08141648+1826258    11.897 0.025    11.175 0.033    10.868 0.038 
16    UGC4306                          SDSSJ081736.78+352644.3    16.221 0.011    13.585 0.002    XSC-08173676+3526455    11.449 0.023    10.660 0.024    10.333 0.030 
17    NGC2552                          SDSSJ081919.17+500017.6    22.230 0.295    20.584 0.047    XSC-08192055+5000351    14.524 0.088    13.859 0.122    13.607 0.148 
18    UGC4383                          SDSSJ082334.21+212051.5    15.614 0.006    13.892 0.002    XSC-08233424+2120514    12.244 0.037    11.575 0.040    11.368 0.047 
19    IRAS08234+1054                   SDSSJ082607.85+104451.0    21.853 0.272    18.768 0.014    XSC-08260790+1044514    13.927 0.094    13.053 0.086    12.778 0.167 
20    IRAS08269+1514                   SDSSJ082945.19+150439.3    17.804 0.031    15.671 0.005    XSC-08294519+1504394    13.671 0.075    12.934 0.089    12.373 0.090 
21    NGC2604                          SDSSJ083323.13+293219.7    14.412 0.004    13.363 0.002    XSC-08332305+2932190    12.041 0.037    11.422 0.050    11.044 0.060 
22    NGC2608                          SDSSJ083517.33+282824.3    15.016 0.007    12.838 0.002    XSC-08351736+2828246    10.299 0.019     9.611 0.023     9.326 0.030 
23    MK92                             SDSSJ083539.96+462928.1    16.065 0.005    14.632 0.002    XSC-08353993+4629279    12.493 0.071    11.797 0.066    11.468 0.053 
24    NGC2623                          SDSSJ083824.01+254516.2    16.134 0.008    13.802 0.002    XSC-08382409+2545167    11.572 0.020    10.808 0.025    10.427 0.027 
25    CGCG120-018                      SDSSJ083950.75+230836.1    16.946 0.014    14.502 0.002    XSC-08395080+2308357    12.582 0.032    11.803 0.038    11.488 0.051 
26    NGC2644                          SDSSJ084131.84+045851.3    14.925 0.005    13.184 0.002    XSC-08413189+0458488    11.232 0.034    10.646 0.043    10.359 0.061 
27    UGC4572                          SDSSJ084537.85+365604.7    15.566 0.005    13.276 0.002    XSC-08453783+3656047    11.546 0.024    10.896 0.023    10.649 0.039 
28    UGC4653                          SDSSJ085354.62+350844.0    16.746 0.013    14.370 0.002    XSC-08535462+3508439    11.960 0.104    11.150 0.040    10.654 0.033 
29    IRAS08512+2727                   SDSSJ085416.77+271559.5    16.640 0.008    14.837 0.002    XSC-08541681+2715592    12.952 0.043    12.392 0.069    11.924 0.067 
30    OJ287                            SDSSJ085448.87+200630.6    16.573 0.007    15.421 0.004    XSC-08544889+2006307    13.503 0.039    12.567 0.039    11.768 0.032 
31    IRAS08538+4256                   SDSSJ085710.39+424522.9    17.212 0.014    14.905 0.003    XSC-08571044+4245234    12.816 0.049    11.930 0.056    11.627 0.062 
32    IRAS08550+3908                   SDSSJ085813.73+385632.1    18.451 0.029    16.146 0.005    XSC-08581389+3856314    13.332 0.059    12.536 0.070    11.870 0.060 
33    NGC2718                          SDSSJ085850.46+061734.7    14.718 0.005    12.672 0.002    XSC-08585046+0617354    10.560 0.020     9.857 0.027     9.512 0.026 
34    NGC2712                          SDSSJ085930.47+445450.0    14.306 0.004    12.029 0.002    XSC-08593045+4454504    10.010 0.021     9.368 0.024     9.103 0.030 
35    NGC2719                          SDSSJ090015.70+354339.4    15.140 0.004    14.113 0.002    XSC-09001576+3543387    12.492 0.031    12.196 0.054    11.833 0.071 
36    IRAS08572+3915NW                 SDSSJ090025.37+390353.7    18.713 0.034    16.848 0.005    XSC-09002536+3903542    14.968 0.125    13.748 0.103    13.082 0.087 
37    IRAS08579+3447                   SDSSJ090105.72+343526.2    17.353 0.016    15.341 0.003    XSC-09010572+3435270    13.262 0.043    12.448 0.050    12.021 0.060 
38    NGC2731                          SDSSJ090208.40+081805.9    14.920 0.005    13.179 0.002    XSC-09020839+0818063    11.452 0.030    10.815 0.037    10.491 0.052 
39    NGC2730                          SDSSJ090215.83+165017.6    15.392 0.009    13.513 0.002    XSC-09021583+1650175    12.473 0.034    11.887 0.060    11.823 0.076 
40    IC2431                           SDSSJ090434.23+143544.7    24.524 0.963    22.332 0.165    PSC-09043464+1435432    13.599 NA        13.47 0.115    12.926 0.116 
41    NGC2750                          SDSSJ090547.92+252614.9    15.058 0.005    13.437 0.002    XSC-09054789+2526145    10.484 0.034    10.051 0.054     9.672 0.056 
42    IC2434                           SDSSJ090716.05+371255.3    15.462 0.008    12.797 0.002    XSC-09071631+3712555    11.284 0.018    10.579 0.023    10.236 0.026 
43    NGC2761                          SDSSJ090730.82+182605.2    16.747 0.012    14.166 0.002    XSC-09073082+1826057    11.907 0.028    11.178 0.037    10.739 0.037 
44    NGC2773                          SDSSJ090944.17+071025.8    16.393 0.046    13.892 0.002    XSC-09094416+0710255    11.572 0.024    10.833 0.025    10.502 0.034 
45    NGC2776                          SDSSJ091214.51+445717.4    14.143 0.005    11.969 0.002    XSC-09121453+4457176    10.050 0.024     9.442 0.023     9.131 0.035 
46    NGC2789                          SDSSJ091459.66+294348.8    14.944 0.004    12.636 0.002    XSC-09145961+2943492    10.862 0.022    10.114 0.024     9.846 0.027 
47    NGC2824                          SDSSJ091902.22+261611.9    15.540 0.006    13.032 0.002    XSC-09190222+2616119    11.076 0.019    10.398 0.020    10.126 0.027 
48    IRAS09121+3908                   SDSSJ091522.14+385635.0    19.715 0.052    16.803 0.004    XSC-09152215+3856355    14.167 0.069    13.567 0.097    12.868 0.091 
49    IRAS09184+4356                   SDSSJ092138.71+434334.2    17.528 0.015    15.072 0.003    XSC-09213873+4343339    12.902 0.036    12.048 0.037    11.760 0.053 
50    CGCG238-041                      SDSSJ092225.27+471440.0    16.327 0.006    15.341 0.003    XSC-09222523+4714401    13.936 0.059    13.576 0.112    12.968 0.107 
51    IRAS09197+2210                   SDSSJ092237.39+215726.7    17.832 0.024    15.287 0.003    XSC-09223730+2157258    13.050 0.042    12.271 0.058    11.819 0.052 
52    NGC2854                          SDSSJ092403.06+491215.5    15.135 0.015    13.024 0.006    XSC-09240315+4912156    11.046 0.025    10.326 0.032    10.095 0.031 
53    UGC5046                          SDSSJ092806.64+171147.3    15.212 0.006    13.589 0.002    XSC-09280661+1711473    11.737 0.026    10.983 0.025    10.616 0.029 
54    UGC5055                          SDSSJ093011.75+555108.7    15.848 0.006    13.772 0.002    XSC-09301176+5551085    11.850 0.027    11.147 0.027    10.801 0.036 
55    NGC2893                          SDSSJ093016.95+293223.8    14.812 0.004    12.832 0.002    XSC-09301694+2932239    11.235 0.018    10.514 0.018    10.309 0.023 
56    MCG3-24-062                      SDSSJ093022.98+192809.2    16.605 0.017    13.939 0.002    XSC-09302300+1928090    12.080 0.029    11.284 0.033    10.798 0.038 
57    CGCG238-066                      SDSSJ093106.75+490447.1    16.407 0.009    14.246 0.002    XSC-09310680+4904467    12.424 0.027    11.710 0.038    11.406 0.043 
58    UGC5097                          SDSSJ093410.54+001430.3    14.939 0.004    13.742 0.002    XSC-09341062+0014312    12.010 0.031    11.433 0.035    11.182 0.063 
59    CGCG289-012                      SDSSJ093631.88+592354.2    16.362 0.009    14.628 0.002    XSC-09363188+5923544    12.630 0.034    12.072 0.060    11.650 0.048 
60    MCG8-18-013                      SDSSJ093637.18+482827.8    16.368 0.008    14.278 0.002    XSC-09363719+4828275    12.133 0.028    11.429 0.036    11.069 0.037 
61    CGCG181-068                      SDSSJ093719.22+334925.7    17.218 0.018    14.587 0.002    XSC-09371929+3349247    12.293 0.036    11.478 0.040    10.994 0.041 
62    NGC2936                          SDSSJ093744.14+024538.9    16.717 0.013    13.639 0.002    XSC-09374413+0245394    10.872 0.023    10.136 0.025     9.850 0.041 
63    NGC2955                          SDSSJ094116.61+355256.1    14.690 0.005    12.597 0.002    XSC-09411660+3552556    10.994 0.022    10.295 0.031    10.040 0.030 
64    CGCG182-010                      SDSSJ094515.21+344244.2    16.714 0.010    14.490 0.002    XSC-09451522+3442443    12.491 0.027    11.766 0.032    11.367 0.044 
65    UGC5228                          SDSSJ094603.59+014006.0    15.181 0.010    13.116 0.004    XSC-09460365+0140059    11.235 0.041    10.584 0.045    10.169 0.061 
66    IRAS09438+1141                   SDSSJ094632.56+112719.5    16.943 0.011    15.135 0.003    XSC-09463253+1127199    13.486 0.071    12.684 0.066    12.432 0.112 
67    NGC3015                          SDSSJ094922.91+010843.5    15.630 0.006    13.505 0.002    XSC-09492289+0108437    11.619 0.023    10.841 0.023    10.566 0.033 
68    MCG2-25-039                      SDSSJ094936.99+090018.7    15.961 0.007    14.026 0.002    XSC-09493698+0900192    12.369 0.039    11.527 0.037    11.297 0.057 
69    NGC3020                          SDSSJ095006.62+124849.2    14.436 0.004    13.133 0.002    XSC-09500659+1248489    11.482 0.039    10.967 0.063    10.683 0.076 
70    NGC3049                          SDSSJ095449.56+091615.8    14.414 0.004    12.777 0.002    XSC-09544965+0916179    10.928 0.039    10.296 0.045     9.958 0.062 
71    NGC3055                          SDSSJ095518.06+041612.0    13.896 0.003    12.341 0.002    XSC-09551804+0416122    10.406 0.027     9.717 0.026     9.494 0.042 
72    IC2520                           SDSSJ095620.11+271339.2    15.638 0.006    13.675 0.002    XSC-09562016+2713393    11.391 0.023    10.659 0.021    10.377 0.028 
73    UGC5403                          SDSSJ100235.54+191036.8    15.694 0.008    13.230 0.002    XSC-10023555+1910374    11.369 0.017    10.611 0.022    10.336 0.025 
74    UGC5459                          SDSSJ100810.08+530501.3    15.379 0.011    12.874 0.003    XSC-10081007+5305005    10.443 0.028     9.986 0.043     9.652 0.049 
75    MCG5-24-022                      SDSSJ101003.38+320412.8    16.206 0.008    13.834 0.002    PSC-10100336+3204129    12.953 0.039     12.01 NA       11.672 NA    
76    IC2551                           SDSSJ101040.31+242450.9    15.621 0.005    13.750 0.002    XSC-10104029+2424510    11.700 0.025    11.078 0.032    10.744 0.038 
77    IRAS10106+2745                   SDSSJ101329.48+273040.0    18.927 0.042    15.954 0.004    XSC-10132945+2730402    13.307 0.052    12.538 0.059    11.957 0.058 
78    NGC3162                          SDSSJ101331.58+224415.1    13.768 0.003    12.110 0.002    XSC-10133157+2244152    10.210 0.018     9.618 0.020     9.472 0.035 
79    IRAS10120+1653                   SDSSJ101447.90+163850.1    20.035 0.080    17.538 0.008    XSC-10144793+1638499    15.364 0.109    14.458 0.131    13.459 0.127 
80    NGC3190                          SDSSJ101805.67+214956.2    13.948 0.003    11.051 0.001    XSC-10180564+2149549     8.504 0.017     7.767 0.017     7.457 0.019 
81    IC602                            SDSSJ101819.70+070257.7    14.850 0.004    13.138 0.002    XSC-10181970+0702571    11.388 0.028    10.842 0.037    10.554 0.050 
82    NGC3191                          SDSSJ101905.12+462714.6    15.959 0.008    13.998 0.002    XSC-10190493+4627121    12.077 0.033    11.390 0.047    11.153 0.047 
83    NGC3206                          SDSSJ102147.59+565549.5    14.720 0.005    13.136 0.002    XSC-10214758+5655494    11.876 0.039    11.379 0.055    11.152 0.064 
84    UGC5613                          SDSSJ102332.52+522031.3    16.170 0.011    14.018 0.002    XSC-10233258+5220308    12.033 0.031    11.244 0.030    10.813 0.037 
85    UGC5644                          SDSSJ102546.26+134300.6    16.738 0.013    13.661 0.002    XSC-10254628+1343007    11.550 0.026    10.835 0.031    10.626 0.038 
86    NGC3245                          SDSSJ102718.40+283026.7    13.585 0.003    10.751 0.001    XSC-10271836+2830267     8.793 0.006     8.102 0.007     7.862 0.010 
87    IRAS10246+2042                   SDSSJ102725.86+202651.3    15.810 0.006    13.899 0.002    XSC-10272584+2026510    11.921 0.019    11.279 0.024    11.010 0.034 
88    MCG7-22-012                      SDSSJ103011.28+432139.5    16.739 0.014    14.507 0.003    XSC-10301140+4321397    12.194 0.031    11.345 0.031    10.924 0.037 
89    IRAS10276+1119                   SDSSJ103014.76+110415.8    16.907 0.011    15.218 0.003    XSC-10301478+1104154    13.461 0.072    12.724 0.084    12.200 0.093 
90    NGC3265                          SDSSJ103106.76+284747.9    14.940 0.004    13.123 0.002    XSC-10310676+2847470    11.374 0.021    10.681 0.022    10.439 0.029 
91    UGC5713                          SDSSJ103138.89+255902.1    16.214 0.009    13.425 0.002    XSC-10313885+2559023    11.549 0.020    10.821 0.019    10.558 0.028 
92    NGC3274                          SDSSJ103217.21+274007.7    14.063 0.005    12.780 0.002    XSC-10321728+2740075    11.568 0.029    11.025 0.038    10.742 0.054 
93    UGC5720                          SDSSJ103231.89+542403.4    14.119 0.003    12.874 0.002    XSC-10323195+5424035    11.407 0.028    10.704 0.035    10.429 0.040 
94    KUG1031+351                      SDSSJ103402.40+345210.2    15.727 0.006    14.398 0.002    XSC-10340239+3452104    12.251 0.032    11.709 0.044    11.106 0.037 
95    NGC3306                          SDSSJ103710.21+123909.2    15.456 0.005    13.306 0.002    XSC-10371021+1239087    11.407 0.022    10.710 0.029    10.412 0.032 
96    NGC3323                          SDSSJ103939.03+251921.8    15.375 0.006    13.838 0.002    XSC-10393902+2519214    12.246 0.051    11.732 0.058    11.299 0.064 
97    IC2598                           SDSSJ103942.36+264338.8    16.309 0.007    14.393 0.003    XSC-10394233+2643394    12.259 0.027    11.483 0.029    11.050 0.031 
98    NGC3338                          SDSSJ104207.53+134449.1    14.466 0.005    12.084 0.002    XSC-10420754+1344489     9.110 0.028     8.397 0.035     8.131 0.040 
99    NGC3353                          SDSSJ104522.03+555740.0    14.598 0.004    14.066 0.002    XSC-10452239+5557373    11.381 0.025    10.712 0.033    10.613 0.046 
100   UGC5881                          SDSSJ104642.51+255553.5    16.019 0.007    13.618 0.002    XSC-10464247+2555540    11.635 0.029    10.987 0.036    10.769 0.047 
101   NGC3370                          SDSSJ104704.05+171625.0    14.317 0.004    12.107 0.002    XSC-10470403+1716253    10.352 0.020     9.667 0.023     9.426 0.030 
102   NGC3381                          SDSSJ104824.81+344241.0    14.102 0.004    12.623 0.002    XSC-10482482+3442405    11.379 0.039    10.632 0.041    10.319 0.048 
103   UGC5941_NED02                    SDSSJ105021.59+412750.5    15.929 0.006    13.743 0.002    XSC-10502157+4127501    11.758 0.023    10.972 0.027    10.667 0.035 
104   NGC3413                          SDSSJ105120.73+324558.9    14.242 0.003    12.805 0.002    XSC-10512070+3245589    11.387 0.018    10.835 0.025    10.729 0.040 
105   NGC3408                          SDSSJ105211.67+582617.1    15.841 0.008    13.774 0.002    XSC-10521167+5826168    11.831 0.033    11.197 0.048    10.773 0.045 
106   NGC3430                          SDSSJ105211.40+325701.4    14.231 0.004    11.860 0.002    XSC-10521141+3257015     9.813 0.014     9.143 0.016     8.896 0.022 
107   CGCG95-055                       SDSSJ105250.74+165907.5    17.033 0.019    14.482 0.002    XSC-10525072+1659070    12.597 0.033    11.798 0.040    11.478 0.054 
108   IRAS10565+2448W                  SDSSJ105918.12+243234.7    17.195 0.014    14.888 0.002    XSC-10591815+2432343    12.388 0.038    11.678 0.047    11.294 0.052 
109   UGC6074                          SDSSJ105958.25+505410.7    19.587 0.040    16.578 0.004    XSC-10595821+5054110    11.552 0.022    10.892 0.033    10.574 0.037 
110   NGC3495                          SDSSJ110116.22+033740.7    14.537 0.006    12.248 0.002    XSC-11011616+0337409     9.887 0.013     9.242 0.016     8.931 0.022 
111   UGC6103                          SDSSJ110158.99+451340.9    15.030 0.004    13.485 0.002    XSC-11015898+4513406    11.789 0.023    11.086 0.029    10.746 0.034 
112   MCG7-23-019                      SDSSJ110354.31+405100.1    16.932 0.009    15.393 0.003    XSC-11035389+4050598    12.578 0.033    11.809 0.041    11.431 0.043 
113   UGC6135                          SDSSJ110436.95+450730.7    14.791 0.005    12.702 0.002    XSC-11043695+4507309    10.957 0.017    10.270 0.021     9.992 0.025 
114   CGCG241-078                      SDSSJ110637.35+460219.6    17.309 0.015    14.868 0.002    XSC-11063730+4602196    12.707 0.031    11.883 0.035    11.541 0.039 
115   IRAS11069+2711                   SDSSJ110938.88+265455.8    18.601 0.036    16.594 0.006    XSC-11093889+2654563    15.006 0.097    14.191 0.101    13.851 0.139 
116   IC676                            SDSSJ111239.80+090321.0    14.602 0.005    12.615 0.002    XSC-11123981+0903206    10.686 0.027     9.953 0.029     9.699 0.048 
117   IRAS11102+3026                   SDSSJ111257.49+301028.3    17.861 0.018    15.279 0.003    XSC-11125751+3010283    13.139 0.042    12.451 0.054    12.099 0.063 
118   IC2637                           SDSSJ111349.74+093510.7    15.290 0.005    13.387 0.002    XSC-11134972+0935106    11.531 0.032    10.806 0.034    10.453 0.050 
119   MCG9-19-013                      SDSSJ111449.36+501922.7    18.144 0.036    15.551 0.003    XSC-11144937+5019228    13.501 0.059    12.771 0.079    12.217 0.073 
120   7ZW384                           SDSSJ111653.96+593146.8    17.184 0.009    15.903 0.003    XSC-11165402+5931468    13.610 0.066    12.903 0.106    12.332 0.074 
121   2MASXJ11193404+5335181           SDSSJ111934.00+533518.5    17.970 0.019    15.914 0.003    XSC-11193404+5335181    13.811 0.061    12.902 0.065    12.202 0.052 
122   NGC3633                          SDSSJ112026.21+033508.3    15.887 0.007    13.246 0.002    XSC-11202621+0335077    10.969 0.019    10.207 0.018     9.869 0.027 
123   NGC3652                          SDSSJ112239.02+374554.4    14.599 0.005    13.075 0.002    XSC-11223905+3745541    11.732 0.051    10.951 0.062    10.460 0.065 
124   NGC3656                          SDSSJ112338.64+535031.6    15.496 0.010    12.437 0.002    XSC-11233859+5350313    10.302 0.019     9.586 0.026     9.275 0.027 
125   NGC3659                          SDSSJ112345.53+174907.1    14.211 0.004    12.640 0.002    XSC-11234549+1749068    11.059 0.018    10.520 0.031    10.281 0.034 
126   NGC3664                          SDSSJ112424.24+031930.3    15.632 0.013    14.117 0.005    XSC-11242425+0319299    13.076 0.078    12.527 0.098    12.323 0.168 
127   NGC3666                          SDSSJ112426.06+112031.9    14.299 0.004    12.116 0.002    XSC-11242608+1120312    10.172 0.019     9.474 0.018     9.228 0.030 
128   IC691                            SDSSJ112644.31+590919.5    15.049 0.004    13.605 0.002    XSC-11264427+5909197    11.918 0.028    11.270 0.041    10.859 0.039 
129   NGC3686                          SDSSJ112743.96+171327.0    13.774 0.004    12.024 0.002    XSC-11274394+1713266     9.442 0.008     8.688 0.012     8.488 0.013 
130   UGC6469                          SDSSJ112817.70+023914.2    15.500 0.008    13.913 0.002    XSC-11281767+0239141    12.081 0.035    11.523 0.041    11.276 0.069 
131   NGC3690                          SDSSJ112830.65+583348.5    14.395 0.003    13.466 0.002    XSC-11283132+5833417     9.628 0.022     8.847 0.026     8.422 0.024 
132   IC698                            SDSSJ112903.83+090643.4    15.868 0.006    13.617 0.002    XSC-11290382+0906439    11.343 0.026    10.553 0.025    10.168 0.036 
133   IRAS11267+1558                   SDSSJ112924.69+154141.2    20.317 0.059    19.138 0.015    XSC-11292484+1541431    15.552 0.096    15.036 0.000    14.161 0.112 
134   NGC3705                          SDSSJ113007.03+091640.7    14.476 0.005    13.134 0.007    XSC-11300745+0916358     8.823 0.022     8.162 0.023     7.919 0.033 
135   MCG3-29-061                      SDSSJ113103.68+201408.2    16.349 0.010    14.156 0.002    XSC-11310372+2014086    12.191 0.030    11.563 0.042    11.159 0.042 
136   NGC3720                          SDSSJ113221.59+004814.3    18.345 0.017    16.006 0.004    XSC-11322159+0048145    10.897 0.025    10.258 0.028     9.919 0.041 
137   NGC3729                          SDSSJ113349.32+530731.8    13.800 0.004    11.629 0.002    XSC-11334932+5307317     9.359 0.013     8.734 0.019     8.729 0.027 
138   MCG10-17-019                     SDSSJ113524.80+573859.8    15.999 0.007    13.901 0.002    XSC-11352476+5738597    11.878 0.025    11.149 0.031    10.874 0.036 
139   NGC3758                          SDSSJ113628.93+213546.4    15.740 0.007    13.775 0.002    XSC-11362932+2135454    11.751 0.030    11.002 0.037    10.386 0.035 
140   UGC6583                          SDSSJ113654.34+195818.1    15.601 0.006    14.022 0.002    XSC-11365438+1958179    12.113 0.029    11.473 0.030    11.236 0.047 
141   MCG1-30-003                      SDSSJ113706.42+025044.1    18.179 0.020    16.703 0.005    XSC-11370674+0250451    12.950 0.053    12.295 0.059    11.840 0.077 
142   NGC3769                          SDSSJ113744.10+475335.2    14.015 0.004    12.072 0.002    XSC-11374410+4753351    10.110 0.018     9.327 0.022     9.198 0.027 
143   NGC3773                          SDSSJ113812.90+120643.6    14.429 0.005    12.937 0.002    XSC-11381296+1206429    11.504 0.034    11.119 0.053    10.696 0.063 
144   NGC3781                          SDSSJ113903.77+262142.2    16.217 0.008    13.603 0.002    XSC-11390377+2621419    11.600 0.023    10.889 0.025    10.491 0.025 
145   UGC6625                          SDSSJ113947.54+195600.2    15.634 0.008    13.636 0.002    XSC-11394756+1955599    11.964 0.030    11.364 0.047    10.929 0.042 
146   NGC3808_NED02                    SDSSJ114044.47+222646.9    16.310 0.008    14.703 0.002    XSC-11404456+2226479    12.407 0.042    11.647 0.032    11.365 0.043 
147   NGC3811                          SDSSJ114116.62+474126.9    14.998 0.005    12.581 0.002    XSC-11411665+4741266    10.630 0.018    10.002 0.022     9.698 0.030 
148   NGC3822                          SDSSJ114211.10+101640.0    15.077 0.006    12.724 0.002    XSC-11421107+1016398    10.728 0.020     9.980 0.020     9.580 0.027 
149   UGC6665                          SDSSJ114212.25+002004.0    14.850 0.003    13.954 0.002    XSC-11421225+0020036    12.295 0.031    11.659 0.038    11.339 0.054 
150   MCG3-30-051                      SDSSJ114224.49+200709.4    15.852 0.010    13.730 0.002    XSC-11422448+2007100    12.000 0.025    11.275 0.029    10.997 0.039 
151   NGC3839                          SDSSJ114354.33+104704.9    15.024 0.005    13.443 0.002    XSC-11435429+1047051    11.764 0.036    11.105 0.038    10.678 0.050 
152   UGC6732                          SDSSJ114533.12+585841.1    14.884 0.004    12.831 0.002    XSC-11453317+5858408    11.079 0.014    10.421 0.015    10.159 0.022 
153   IC730                            SDSSJ114535.24+031354.6    16.355 0.008    13.674 0.002    XSC-11453527+0313550    11.607 0.023    10.838 0.024    10.410 0.031 
154   IC732_NED01                      SDSSJ114559.42+202649.5    17.471 0.019    14.996 0.003    XSC-11455945+2026498    12.874 0.044    11.999 0.043    11.575 0.050 
155   NGC3912                          SDSSJ115004.45+262845.0    14.624 0.004    12.812 0.002    XSC-11500444+2628443    10.919 0.014    10.183 0.019     9.951 0.025 
156   NGC3928                          SDSSJ115147.62+484059.3    13.995 0.003    12.226 0.002    XSC-11514768+4840593    10.592 0.016     9.936 0.024     9.674 0.025 
157   NGC3934                          SDSSJ115212.57+165106.7    16.157 0.012    13.623 0.002    XSC-11521256+1651049    11.608 0.025    10.828 0.022    10.461 0.025 
158   UGC6865                          SDSSJ115339.96+432739.3    16.879 0.019    13.736 0.002    XSC-11533995+4327396    11.233 0.024    10.642 0.035    10.304 0.041 
159   UGC6901                          SDSSJ115538.34+430245.1    15.480 0.008    13.335 0.002    XSC-11553833+4302453    11.556 0.019    10.896 0.022    10.563 0.031 
160   CGCG013-010                      SDSSJ115705.93+010731.8    17.383 0.015    14.592 0.002    XSC-11570595+0107315    12.050 0.032    11.372 0.040    10.938 0.041 
161   NGC3991                          SDSSJ115731.57+322022.9    15.296 0.005    14.554 0.003    XSC-11573046+3220030    11.665 0.029    11.047 0.036    10.876 0.050 
162   NGC4004                          SDSSJ115805.22+275244.0    14.671 0.004    13.316 0.002    XSC-11580522+2752441    11.667 0.022    11.013 0.027    10.743 0.040 
163   NGC4014                          SDSSJ115835.83+161038.1    15.088 0.006    12.424 0.002    XSC-11583580+1610384    10.521 0.014     9.820 0.015     9.513 0.018 
164   NGC4010                          SDSSJ115838.14+471539.5    20.070 0.053    20.695 0.063    XSC-11583799+4715407    10.671 0.011     9.877 0.011     9.591 0.017 
165   NGC4018                          SDSSJ115840.76+251858.8    15.862 0.013    13.854 0.003    XSC-11584070+2518591    11.799 0.023    10.961 0.023    10.553 0.028 
166   NGC4020                          SDSSJ115856.67+302442.7    14.175 0.012    12.449 0.002    XSC-11585693+3024490    11.589 0.014    10.982 0.019    10.761 0.028 
167   IRAS11571+3003                   SDSSJ115942.60+294712.4    18.167 0.041    15.779 0.003    XSC-11594259+2947129    13.651 0.061    12.914 0.073    12.659 0.105 
168   UGC7017                          SDSSJ120222.52+295142.3    15.388 0.005    13.466 0.002    XSC-12022253+2951420    11.539 0.019    10.763 0.018    10.434 0.025 
169   UGC7016                          SDSSJ120223.97+145037.1    15.920 0.008    13.285 0.002    XSC-12022396+1450374    11.175 0.024    10.404 0.024    10.086 0.024 
170   MCG3-31-030                      SDSSJ120335.96+160319.9    15.426 0.008    13.915 0.005    XSC-12033602+1603197    12.036 0.025    11.460 0.039    11.185 0.045 
171   NGC4062                          SDSSJ120403.82+315344.8    13.412 0.005    11.251 0.002    XSC-12040383+3153449     9.134 0.008     8.470 0.011     8.213 0.012 
172   NGC4064                          SDSSJ120411.16+182636.8    14.469 0.006    11.972 0.002    XSC-12041119+1826364     9.452 0.022     8.783 0.026     8.559 0.034 
173   CGCG098-059                      SDSSJ120709.55+165944.1    16.019 0.008    13.848 0.002    XSC-12070958+1659439    11.810 0.028    11.070 0.029    10.682 0.030 
174   NGC4116                          SDSSJ120736.78+024132.4    21.082 0.137    19.114 0.018    XSC-12073681+0241319    11.933 0.046    11.115 0.042    11.237 0.090 
175   NGC4136                          SDSSJ120917.70+295539.4    14.760 0.006    12.692 0.002    XSC-12091770+2955393    10.315 0.042     9.609 0.050     9.307 0.060 
176   NGC4150                          SDSSJ121033.68+302406.0    13.857 0.003    11.464 0.002    XSC-12103365+3024053     9.923 0.011     9.249 0.015     8.988 0.017 
177   IRAS12086+1441                   SDSSJ121114.37+142435.2    18.106 0.019    16.275 0.004    XSC-12111428+1424348    14.343 0.074    13.369 0.079    12.875 0.081 
178   NGC4162                          SDSSJ121152.49+240725.0    14.698 0.005    12.396 0.002    XSC-12115246+2407252    10.285 0.015     9.615 0.020     9.366 0.022 
179   NGC4178                          SDSSJ121246.32+105154.9    14.073 0.005    12.153 0.002    XSC-12124644+1051575     9.886 0.050     9.371 0.069     9.575 0.034 
180   IRAS12112+0305                   SDSSJ121346.10+024841.4    18.452 0.031    16.589 0.005    XSC-12134598+0248399    14.036 0.105    13.273 0.108    12.782 0.150 
181   NGC4189                          SDSSJ121347.26+132529.2    14.935 0.008    12.724 0.002    XSC-12134727+1325294     9.948 0.028     9.330 0.040     8.914 0.043 
182   NGC4194                          SDSSJ121409.61+543135.9    14.445 0.003    13.234 0.002    XSC-12140957+5431360    10.630 0.016     9.934 0.017     9.626 0.022 
183   NGC4204                          SDSSJ121514.43+203930.9    14.647 0.007    13.097 0.003    XSC-12151435+2039326    12.255 0.048    12.358 0.045    11.843 0.094 
184   NGC4207                          SDSSJ121530.50+093505.5    14.762 0.005    12.477 0.002    XSC-12153043+0935057    10.485 0.020     9.759 0.022     9.442 0.032 
185   UGC7286                          SDSSJ121559.24+272631.9    17.059 0.015    14.347 0.002    XSC-12155920+2726317    12.097 0.030    11.297 0.034    11.048 0.037 
186   NGC4234                          SDSSJ121709.14+034059.2    14.528 0.006    12.928 0.002    XSC-12170789+0340563    12.053 0.027    11.513 0.045    11.184 0.049 
187   NGC4237                          SDSSJ121711.41+151926.3    13.796 0.004    11.576 0.002    XSC-12171141+1519262     9.568 0.011     8.849 0.014     8.608 0.018 
188   NGC4244                          SDSSJ121729.43+374826.4    12.882 0.003    11.145 0.002    XSC-12172965+3748255     8.564 0.027     7.978 0.033     7.724 0.046 
189   NGC4253                          SDSSJ121826.51+294846.4    14.898 0.004    12.934 0.002    XSC-12182648+2948461    11.101 0.021    10.379 0.027     9.839 0.022 
190   MCG3-32-005                      SDSSJ122047.23+170057.6    16.173 0.009    14.144 0.003    XSC-12204725+1700571    12.165 0.027    11.405 0.030    11.129 0.041 
191   NGC4290                          SDSSJ122047.51+580533.0    14.630 0.005    12.367 0.002    XSC-12204750+5805325    10.263 0.019     9.592 0.022     9.297 0.030 
192   NGC4294                          SDSSJ122117.83+113037.3    13.257 0.003    11.965 0.003    XSC-12211778+1130399    10.580 0.044    10.189 0.061     9.699 0.073 
193   NGC4314                          SDSSJ122232.01+295343.7    13.488 0.003    10.906 0.001    XSC-12223197+2953430     8.517 0.012     7.825 0.017     7.559 0.015 
194   NGC4385                          SDSSJ122542.80+003421.4    14.578 0.004    12.666 0.002    XSC-12254281+0034213    10.645 0.026    10.016 0.028     9.776 0.046 
195   NGC4395                          SDSSJ122548.86+333248.7    15.356 0.012    13.732 0.003    XSC-12254892+3332482    10.660 0.031    10.246 0.045     9.976 0.058 
196   NGC4396                          NA                             NA NA           NA NA       XSC-12255880+1540172    11.060 0.048    10.455 0.066    10.336 0.081 
197   NGC4412                          SDSSJ122636.07+035752.9    14.436 0.005    12.463 0.002    XSC-12263610+0357526    10.755 0.038    10.171 0.039     9.652 0.052 
198   NGC4418                          SDSSJ122654.61-005239.3    15.083 0.005    12.637 0.002    XSC-12265462-0052395    11.043 0.021    10.354 0.025    10.117 0.045 
199   NGC4420                          SDSSJ122658.50+022939.4    13.724 0.003    12.011 0.003    XSC-12265847+0229396    10.514 0.023     9.885 0.023     9.659 0.039 
200   NGC4424                          SDSSJ122711.75+092512.7    19.493 0.051    19.035 0.022    XSC-12271158+0925138     9.867 0.024     9.268 0.028     9.091 0.043 
201   NGC4435                          SDSSJ122740.47+130444.4    14.579 0.005    10.351 0.001    XSC-12274050+1304444     8.421 0.013     7.159 0.010     7.297 0.016 
202   NGC4438                          NA                             NA NA           NA NA       XSC-12274565+1300309     8.247 0.018     7.556 0.020     7.265 0.023 
203   NGC4448                          SDSSJ122815.45+283713.1    13.883 0.003    11.151 0.002    XSC-12281542+2837130     8.731 0.017     8.056 0.019     7.813 0.019 
204   3C273                            SDSSJ122906.70+020308.6    13.993 0.005    12.880 0.002    XSC-12290674+0203083    11.692 0.023    10.953 0.023     9.937 0.020 
205   NGC4470                          SDSSJ122937.77+074926.7    13.884 0.004    12.460 0.002    XSC-12293780+0749266    10.877 0.027    10.300 0.037    10.123 0.052 
206   IRAS12274+0018                   SDSSJ122958.84+000138.0    18.140 0.019    15.676 0.003    XSC-12295883+0001379    13.553 0.083    12.801 0.088    12.200 0.103 
207   NGC4491                          SDSSJ123057.11+112900.6    14.728 0.005    12.599 0.002    XSC-12305713+1129007    10.695 0.031    10.060 0.039     9.878 0.054 
208   NGC4500                          SDSSJ123122.20+575752.1    14.611 0.004    12.776 0.002    XSC-12312214+5757528    10.674 0.015    10.062 0.020     9.745 0.022 
209   NGC4495                          SDSSJ123122.88+290811.3    15.136 0.007    12.901 0.002    XSC-12312290+2908109    11.283 0.022    10.508 0.028    10.143 0.028 
210   IC3476                           SDSSJ123241.88+140301.5    14.569 0.005    13.146 0.006    XSC-12324174+1403058    11.752 0.051    11.401 0.082    10.910 0.075 
211   NGC4509                          SDSSJ123306.72+320534.4    15.520 0.007    14.763 0.008    XSC-12330650+3205273    13.506 0.088    12.693 0.079    12.707 0.144 
212   NGC4519                          SDSSJ123330.25+083917.0    14.270 0.005    12.379 0.002    XSC-12333027+0839160    10.517 0.037     9.946 0.049     9.555 0.059 
213   NGC4548                          NA                             NA NA           NA NA       XSC-12352642+1429467     8.010 0.022     7.373 0.028     7.115 0.031 
214   IRAS12337+5044                   SDSSJ123606.82+502813.4    16.911 0.010    15.388 0.003    XSC-12360677+5028181    13.351 0.051    12.621 0.064    12.177 0.072 
215   IC3581                           SDSSJ123638.06+242543.6    15.906 0.007    13.727 0.002    XSC-12363799+2425429    11.822 0.023    11.116 0.031    10.728 0.027 
216   NGC4592                          SDSSJ123918.73-003155.0    13.422 0.003    11.944 0.002    XSC-12391877-0031546    11.004 0.014    10.401 0.018    10.218 0.031 
217   NGC4607                          SDSSJ124112.18+115312.7    22.810 0.596    19.557 0.026    XSC-12411240+1153118    10.751 0.015     9.953 0.016     9.584 0.022 
218   NGC4625                          SDSSJ124152.71+411626.2    14.146 0.004    12.453 0.002    XSC-12415270+4116253    10.651 0.032     9.931 0.038     9.745 0.052 
219   NGC4630                          SDSSJ124231.12+035737.0    13.801 0.005    12.539 0.002    XSC-12423114+0357372    10.752 0.036    10.209 0.049     9.886 0.065 
220   IC3690                           SDSSJ124249.19+102126.8    16.825 0.017    14.465 0.002    XSC-12424923+1021268    12.483 0.048    11.749 0.050    11.255 0.065 
221   UGC7905_NED01                    SDSSJ124347.94+545345.4    15.282 0.005    14.130 0.002    XSC-12434789+5453461    12.677 0.030    11.888 0.034    11.691 0.052 
222   MCG5-30-069                      SDSSJ124441.25+262510.5    16.464 0.010    13.970 0.002    XSC-12444123+2625109    11.996 0.028    11.415 0.038    11.002 0.038 
223   IC3721                           SDSSJ124453.11+184518.8    15.734 0.007    13.402 0.002    XSC-12445314+1845182    11.378 0.022    10.626 0.026    10.312 0.028 
224   NGC4670                          SDSSJ124517.25+270732.1    13.322 0.002    12.397 0.002    XSC-12451714+2707317    11.306 0.022    10.743 0.034    10.407 0.043 
225   NGC4675                          SDSSJ124531.88+544415.3    16.504 0.014    13.740 0.002    XSC-12453191+5444151    11.705 0.025    10.936 0.025    10.638 0.035 
226   MCG7-26-051                      SDSSJ124656.84+421559.1    18.209 0.035    15.290 0.003    XSC-12465672+4215595    12.462 0.040    11.544 0.039    10.974 0.037 
227   NGC4689                          SDSSJ124745.56+134546.1    14.991 0.008    12.690 0.002    XSC-12474552+1345456     8.762 0.027     8.058 0.038     7.961 0.047 
228   NGC4688                          SDSSJ124746.52+042009.6    15.790 0.011    13.934 0.003    XSC-12474646+0420098    12.328 0.085    11.324 0.062    11.161 0.103 
229   NGC4704                          SDSSJ124846.42+415516.5    16.035 0.013    13.446 0.002    XSC-12484638+4155166    11.819 0.040    11.123 0.057    10.689 0.053 
230   NGC4701                          SDSSJ124911.58+032319.3    14.290 0.004    12.577 0.002    XSC-12491156+0323194    10.714 0.027    10.065 0.028     9.766 0.043 
231   IRAS12468+3436                   SDSSJ124917.17+341942.9    20.404 0.086    17.770 0.007    XSC-12491718+3419432    15.491 0.123    14.927 0.178    14.018 0.125 
232   IRAS12470+1404                   SDSSJ124934.79+134809.8    17.060 0.011    15.865 0.003    XSC-12493477+1348095    14.269 0.078    13.535 0.110    13.298 0.120 
233   MCG8-23-097                      SDSSJ125039.83+475600.3    18.059 0.027    14.636 0.002    XSC-12503981+4756010    12.184 0.033    11.426 0.038    10.951 0.045 
234   NGC4747                          SDSSJ125145.05+254628.2    23.620 0.864    21.250 0.067    XSC-12514596+2546383    10.938 0.034    10.181 0.045    10.285 0.028 
235   UGC8017                          SDSSJ125253.58+282216.5    15.967 0.008    13.574 0.002    XSC-12525355+2822160    11.407 0.020    10.587 0.024    10.252 0.028 
236   NGC4765                          SDSSJ125314.55+042747.7    14.288 0.014    12.979 0.002    XSC-12531456+0427479    11.637 0.031    10.978 0.037    10.824 0.060 
237   VCC2096                          SDSSJ125325.00+114234.3    16.949 0.015    15.415 0.003    XSC-12532472+1142397    13.591 0.062    12.860 0.074    12.576 0.097 
238   UGC8041                          SDSSJ125512.65+000659.9    15.714 0.012    13.470 0.002    XSC-12551268+0007000    12.436 0.043    11.720 0.053    11.984 0.125 
239   UGC8058                          SDSSJ125614.22+565225.2    15.079 0.004    13.501 0.005    XSC-12561432+5652244    11.024 0.020     9.889 0.019     8.813 0.017 
240   NGC4837_NED01                    SDSSJ125648.31+481749.0    16.688 0.014    13.929 0.002    XSC-12564828+4817485    11.585 0.033    10.875 0.117    10.521 0.030 
241   UM530                            SDSSJ125808.34+015144.4    16.976 0.010    16.154 0.004    XSC-12580832+0151442    14.680 0.153    13.813 0.146    13.175 0.157 
242   NGC4861                          SDSSJ125900.27+345044.8    15.542 0.006    15.252 0.003    XSC-12590028+3450440    13.390 0.047    13.215 0.086    12.541 0.077 
243   NGC4868                          SDSSJ125908.88+371837.4    14.457 0.006    12.041 0.002    XSC-12590891+3718370    10.453 0.015     9.763 0.017     9.513 0.021 
244   NGC4922_NED02                    SDSSJ130125.26+291849.5    16.259 0.014    13.936 0.002    PSC-13012525+2918496    14.009 0.071    13.231 0.075    12.504 0.056 
245   UGC8179                          SDSSJ130514.15+315958.9    16.246 0.013    13.558 0.002    XSC-13051411+3159594    11.911 0.033    11.211 0.032    10.755 0.037 
246   NGC5001                          SDSSJ130933.09+532939.3    15.956 0.007    13.693 0.002    XSC-13093325+5329391    11.513 0.030    10.784 0.032    10.431 0.043 
247   IC856                            SDSSJ131041.25+203210.2    16.422 0.012    14.773 0.003    XSC-13104161+2032123    12.154 0.028    11.379 0.026    11.032 0.029 
248   UGC8269                          SDSSJ131115.14+464202.3    16.924 0.032    14.492 0.003    XSC-13111517+4642024    12.514 0.038    11.635 0.044    11.462 0.052 
249   NGC5014                          SDSSJ131131.23+361655.3    15.286 0.010    12.731 0.002    XSC-13113119+3616556    10.972 0.015    10.297 0.018    10.110 0.024 
250   NGC5012                          SDSSJ131137.03+225455.7    14.416 0.005    12.033 0.002    XSC-13113705+2254556     9.749 0.014     9.020 0.018     8.762 0.020 
251   IRAS13116+4508                   SDSSJ131347.86+445258.6    18.245 0.026    15.877 0.003    XSC-13134784+4452589    13.958 0.076    13.215 0.104    12.582 0.080 
252   IC860                            SDSSJ131503.51+243707.7    15.684 0.011    13.386 0.002    XSC-13150351+2437074    11.563 0.018    10.810 0.020    10.592 0.028 
253   IRAS13144+4508                   SDSSJ131639.74+445235.0    16.724 0.009    15.535 0.003    XSC-13163979+4452351    13.839 0.076    12.867 0.085    11.657 0.037 
254   NGC5060                          SDSSJ131716.21+060214.8    15.339 0.009    12.873 0.002    XSC-13171622+0602149    11.455 0.028    10.637 0.029    10.315 0.042 
255   UGC8357_NED01                    SDSSJ131758.79-001841.9    16.032 0.007    14.165 0.002    XSC-13175881-0018422    12.022 0.030    11.287 0.034    11.012 0.054 
256   UGC8361                          SDSSJ131818.58+062007.3    16.263 0.009    13.896 0.002    XSC-13181859+0620069    11.904 0.035    11.116 0.037    10.713 0.047 
257   IC883                            SDSSJ132035.40+340821.7    15.796 0.017    13.851 0.003    XSC-13203537+3408218    11.993 0.023    11.227 0.025    10.929 0.033 
258   NGC5100_NED02                    SDSSJ132059.58+085841.8    15.763 0.009    13.492 0.002    XSC-13205961+0858421    11.551 0.027    10.782 0.028    10.414 0.040 
259   NGC5104                          SDSSJ132123.07+002032.7    15.816 0.010    13.160 0.002    XSC-13212311+0020333    10.870 0.030    10.148 0.036     9.744 0.028 
260   NGC5107                          SDSSJ132124.26+383218.5    21.866 0.203    20.630 0.045    XSC-13212526+3832109    12.187 0.034    11.738 0.053    11.486 0.068 
261   NGC5112                          SDSSJ132156.41+384405.0    14.015 0.005    12.259 0.003    XSC-13215650+3844042    10.871 0.031    10.287 0.039    10.016 0.054 
262   NGC5123                          SDSSJ132310.52+430510.5    14.969 0.006    12.709 0.002    XSC-13231050+4305108    11.091 0.028    10.385 0.028    10.051 0.038 
263   IRAS13218+0552                   SDSSJ132419.88+053704.6    18.719 0.025    17.553 0.006    XSC-13241989+0537048    15.178 0.234    13.915 0.152    12.055 0.054 
264   IRAS13232+1731                   SDSSJ132543.85+171552.7    16.591 0.011    15.011 0.003    XSC-13254389+1715529    13.005 0.037    12.404 0.056    11.872 0.055 
265   NGC5147                          SDSSJ132619.70+020602.6    20.061 0.064    17.970 0.008    XSC-13261970+0206027    10.567 0.037     9.907 0.041     9.725 0.062 
266   NGC5204                          SDSSJ132936.33+582510.4    12.764 0.003    11.424 0.002    XSC-13293650+5825074    10.237 0.034     9.642 0.050     9.507 0.059 
267   UGC8502_NED02                    SDSSJ133039.36+311658.3    17.373 0.015    15.792 0.003    PSC-13303941+3117029    15.392 0.104    14.756 0.123    13.436 NA    
268   UGC8561                          SDSSJ133457.27+340238.7    15.307 0.006    13.205 0.002    XSC-13345720+3402384    11.492 0.027    10.940 0.037    10.637 0.040 
269   NGC5230                          SDSSJ133531.87+134034.1    14.877 0.006    12.743 0.002    XSC-13353188+1340344    10.590 0.028     9.800 0.034     9.827 0.052 
270   IRAS13349+2438                   SDSSJ133718.72+242303.3    15.834 0.007    14.427 0.004    XSC-13371873+2423029    12.671 0.030    11.664 0.033    10.449 0.020 
271   NGC5256                          SDSSJ133816.86+481638.5    20.687 0.069    19.815 0.024    XSC-13381728+4816319    11.271 0.046    10.523 0.061     9.799 0.046 
272   UGC8626                          SDSSJ133823.47+065315.5    16.192 0.011    13.794 0.002    XSC-13382344+0653149    11.996 0.040    11.245 0.044    10.891 0.058 
273   NGC5263                          SDSSJ133955.65+282402.8    15.680 0.009    13.506 0.002    XSC-13395563+2824020    11.228 0.022    10.518 0.030    10.168 0.030 
274   MCG1-35-028                      SDSSJ134027.18+044625.6    15.958 0.008    13.654 0.002    XSC-13402720+0446253    11.899 0.039    11.123 0.035    10.791 0.049 
275   IC910                            SDSSJ134107.85+231655.4    16.037 0.008    13.986 0.002    XSC-13410784+2316550    12.168 0.034    11.502 0.037    11.159 0.057 
276   MK268                            SDSSJ134111.14+302241.3    16.208 0.008    13.882 0.002    XSC-13411117+3022411    11.778 0.026    11.157 0.027    10.879 0.034 
277   NGC5278                          SDSSJ134139.62+554014.3    15.911 0.008    13.422 0.002    XSC-13413961+5540146    11.250 0.023    10.636 0.027    10.271 0.032 
278   NGC5273                          SDSSJ134208.38+353915.5    14.051 0.004    11.622 0.002    XSC-13420838+3539152     9.501 0.013     8.837 0.016     8.665 0.024 
279   UGC8685                          SDSSJ134308.83+302015.8    15.833 0.009    13.521 0.002    XSC-13430886+3020153    11.917 0.024    11.237 0.031    10.872 0.039 
280   UGC8686                          SDSSJ134340.13+035347.2    15.859 0.009    13.774 0.002    XSC-13434013+0353468    11.795 0.031    10.993 0.034    10.758 0.048 
281   UGC8696                          SDSSJ134442.16+555313.5    16.584 0.009    14.304 0.002    XSC-13444207+5553131    12.181 0.026    11.417 0.031    10.891 0.029 
282   NGC5297                          SDSSJ134624.49+435212.1    21.462 0.178    18.350 0.010    XSC-13462369+4352193     9.839 0.021     9.176 0.023     8.891 0.029 
283   MK796                            SDSSJ134649.45+142401.7    15.762 0.005    14.200 0.002    XSC-13464948+1424020    12.316 0.027    11.514 0.032    11.092 0.036 
284   IRAS13446+1121                   SDSSJ134704.35+110622.5    16.792 0.012    14.402 0.002    XSC-13470435+1106224    12.445 0.050    11.561 0.047    11.102 0.061 
285   NGC5303                          SDSSJ134744.98+381816.6    15.066 0.005    13.411 0.002    XSC-13474496+3818163    11.098 0.016    10.525 0.019    10.227 0.026 
286   NGC5313                          SDSSJ134944.34+395905.1    14.423 0.004    11.681 0.002    XSC-13494435+3959045     9.802 0.010     9.118 0.012     8.820 0.016 
287   MCG3-35-034_NED01                SDSSJ135309.66+143920.8    16.382 0.012    14.063 0.002    XSC-13530964+1439213    12.021 0.030    11.255 0.029    10.892 0.038 
288   NGC5347                          SDSSJ135317.78+332927.0    14.852 0.006    12.431 0.002    XSC-13531785+3329267    10.620 0.028     9.977 0.038     9.645 0.040 
289   NGC5350                          NA                             NA NA           NA NA       XSC-13532158+4021502     9.237 0.012     8.870 0.018     8.622 0.026 
290   NGC5368                          SDSSJ135429.15+541950.3    15.563 0.006    13.068 0.002    XSC-13542914+5419507    11.144 0.021    10.461 0.023    10.195 0.029 
291   UGC8827                          SDSSJ135431.17+150238.8    15.302 0.004    13.239 0.002    XSC-13543115+1502388    11.328 0.019    10.697 0.021    10.322 0.027 
292   UGC8850                          SDSSJ135602.89+182218.2    15.361 0.006    14.006 0.002    PSC-13560261+1822181    14.203 0.101    13.512 0.108    11.093 NA    
293   UGC8856_NED01                    SDSSJ135607.89+300452.8    17.290 0.017    15.115 0.003    XSC-13560826+3004553    12.884 0.046    12.065 0.059    11.662 0.056 
294   NGC5374                          SDSSJ135729.63+060549.3    14.783 0.005    12.863 0.002    XSC-13572962+0605487    10.537 0.030     9.930 0.035     9.704 0.052 
295   UGC8902                          SDSSJ135902.80+153356.6    15.778 0.008    12.983 0.002    XSC-13590275+1533561    10.924 0.017    10.228 0.020     9.949 0.030 
296   NGC5403                          SDSSJ135950.70+381055.6    21.769 0.200    18.494 0.011    PSC-13595085+3810567    13.499 0.064    11.885 NA       11.338 NA    
297   MCG7-29-036                      SDSSJ140057.83+425120.3    18.050 0.028    15.275 0.003    XSC-14005782+4251207    12.965 0.041    12.256 0.048    11.831 0.058 
298   NGC5414                          SDSSJ140203.52+095545.5    14.839 0.004    13.488 0.002    XSC-14020351+0955458    11.972 0.027    11.373 0.035    11.200 0.059 
299   MCG5-33-046                      SDSSJ140447.98+304437.3    17.283 0.021    14.244 0.002    XSC-14044805+3044377    11.936 0.030    11.178 0.033    10.989 0.045 
300   NGC5474                          NA                             NA NA           NA NA       XSC-14050160+5339439    10.232 0.024     9.563 0.029     9.484 0.045 
301   NGC5480                          SDSSJ140621.57+504330.2    13.938 0.004    12.250 0.002    XSC-14062152+5043299    10.369 0.025     9.738 0.029     9.459 0.043 
302   MCG6-31-070                      SDSSJ140649.09+334618.3    17.646 0.022    14.850 0.002    XSC-14064909+3346181    12.540 0.034    11.558 0.038    11.275 0.040 
303   CGCG74-129                       SDSSJ141041.34+133328.7    16.757 0.015    14.062 0.002    XSC-14104135+1333285    12.422 0.030    11.632 0.033    11.356 0.047 
304   NGC5520                          SDSSJ141222.81+502054.3    14.386 0.004    12.496 0.002    XSC-14122277+5020543    10.884 0.018    10.254 0.019     9.970 0.032 
305   NGC5515                          SDSSJ141238.14+391836.5    15.681 0.007    13.117 0.002    XSC-14123812+3918369    11.056 0.019    10.284 0.022     9.928 0.024 
306   NGC5526_NED02                    SDSSJ141353.77+574616.8    15.369 0.008    13.392 0.002    XSC-14135372+5746167    11.410 0.022    10.675 0.028    10.322 0.034 
307   NGC5522                          SDSSJ141450.37+150848.7    15.302 0.006    12.932 0.002    XSC-14145036+1508480    10.985 0.023    10.262 0.029     9.906 0.030 
308   NGC5541                          NA                             NA NA           NA NA       XSC-14163182+3935207    11.131 0.024    10.393 0.020    10.021 0.023 
309   IC4395                           SDSSJ141721.07+265126.7    16.183 0.009    14.002 0.002    XSC-14172108+2651264    11.552 0.019    10.838 0.021    10.451 0.024 
310   UGC9165                          SDSSJ141847.78+245625.9    16.084 0.009    13.865 0.002    XSC-14184786+2456255    11.544 0.023    10.721 0.021    10.290 0.029 
311   MK1490                           SDSSJ141943.23+491411.9    16.960 0.010    14.543 0.002    XSC-14194323+4914121    12.553 0.034    11.722 0.037    11.302 0.044 
312   NGC5585                          SDSSJ141948.19+564345.6    14.201 0.005    12.455 0.002    XSC-14194820+5643445    10.226 0.026     9.576 0.035     9.500 0.047 
313   IC4408                           SDSSJ142113.09+295936.6    16.003 0.008    13.734 0.002    XSC-14211313+2959367    11.643 0.025    10.906 0.027    10.588 0.033 
314   NGC5584                          SDSSJ142223.77-002315.5    14.274 0.005    12.362 0.002    XSC-14222381-0023148    10.835 0.021    10.046 0.023     9.949 0.067 
315   NGC5633                          SDSSJ142728.39+460847.6    14.171 0.003    12.315 0.002    XSC-14272838+4608475    10.518 0.016     9.867 0.020     9.593 0.024 
316   NGC5660                          SDSSJ142949.81+493721.5    14.259 0.005    12.249 0.002    XSC-14294980+4937214    10.261 0.028     9.544 0.032     9.390 0.043 
317   NGC5656                          SDSSJ143025.50+351915.7    14.785 0.005    12.377 0.002    XSC-14302551+3519159    10.328 0.014     9.637 0.016     9.350 0.018 
318   NGC5657                          SDSSJ143043.59+291050.7    15.491 0.007    13.210 0.002    XSC-14304364+2910503    11.344 0.020    10.646 0.023    10.376 0.029 
319   CGCG133-083                      SDSSJ143154.09+215618.3    16.757 0.015    14.726 0.003    XSC-14315406+2156182    13.145 0.053    12.343 0.063    11.890 0.067 
320   MCG7-30-028                      SDSSJ143348.35+400538.9    15.995 0.007    13.996 0.002    XSC-14334840+4005392    12.016 0.039    11.282 0.047    10.791 0.055 
321   MCG6-32-070                      SDSSJ143518.38+350707.4    15.412 0.005    13.674 0.002    XSC-14351842+3507077    11.688 0.024    11.058 0.036    10.692 0.033 
322   UGC9412                          SDSSJ143622.08+584739.4    14.810 0.004    13.688 0.002    XSC-14362213+5847389    11.784 0.023    10.971 0.026    10.346 0.022 
323   NGC5698                          SDSSJ143714.69+382715.2    15.274 0.008    13.028 0.002    XSC-14371464+3827150    11.242 0.028    10.580 0.033    10.287 0.049 
324   NGC5691                          SDSSJ143753.33-002355.9    13.737 0.003    12.472 0.002    XSC-14375333-0023559    10.839 0.025    10.137 0.029     9.972 0.046 
325   MCG9-24-035                      SDSSJ144545.10+513450.9    15.785 0.007    13.459 0.002    XSC-14454510+5134509    11.664 0.034    10.861 0.034    10.507 0.035 
326   MCG9-24-038                      SDSSJ144637.06+561358.6    17.406 0.025    14.456 0.002    XSC-14463700+5613590    12.583 0.031    11.820 0.036    11.345 0.037 
327   UGC9560                          SDSSJ145056.56+353419.5    15.129 0.004    14.612 0.002    XSC-14505649+3534182    13.597 0.055    13.067 0.081    12.797 0.118 
328   IC1076                           SDSSJ145459.61+180214.4    15.333 0.008    13.633 0.002    XSC-14545961+1802141    11.895 0.024    11.186 0.027    10.982 0.043 
329   IRAS14538+1730                   SDSSJ145608.53+171834.4    19.736 0.075    16.639 0.005    XSC-14560852+1718342    14.166 0.099    13.009 0.085    12.414 0.070 
330   NGC5795                          SDSSJ145619.87+492401.5    16.472 0.015    14.245 0.003    PSC-14561934+4923555    13.113 NA       12.564 0.081    11.804 NA    
331   UGC9618_NED02                    SDSSJ145700.77+243702.2    18.471 0.057    14.668 0.003    XSC-14570066+2437026    11.629 0.027    10.759 0.026    10.239 0.028 
332   UGC9639                          SDSSJ145835.99+445301.0    15.679 0.007    13.369 0.002    XSC-14583603+4453010    11.563 0.026    10.803 0.026    10.495 0.030 
333   MCG6-33-022                      SDSSJ150806.01+342324.5    23.646 11.554   26.110 10.851   PSC-15080569+3423233    14.172 0.082    12.674 NA       12.149 NA    
334   NGC5879                          SDSSJ150946.75+570000.6    13.910 0.004    11.606 0.002    XSC-15094675+5700007     9.677 0.011     8.981 0.013     8.792 0.018 
335   MCG9-25-036                      SDSSJ151252.32+512355.0    16.319 0.010    14.564 0.002    XSC-15125237+5123553    12.763 0.048    12.199 0.060    11.894 0.064 
336   NGC5899                          SDSSJ151503.23+420259.4    15.061 0.006    12.062 0.002    XSC-15150325+4202594     9.620 0.028     8.990 0.029     8.585 0.022 
337   NGC5905                          SDSSJ151523.35+553102.2    14.693 0.006    12.236 0.002    XSC-15152332+5531015    10.467 0.017     9.846 0.020     9.514 0.027 
338   MK848                            SDSSJ151806.13+424445.0    16.278 0.008    14.757 0.002    XSC-15180612+4244445    12.654 0.039    11.933 0.049    11.545 0.056 
339   IC4553                           SDSSJ153457.20+233013.2    15.639 0.009    13.091 0.002    XSC-15345727+2330104    11.035 0.026    10.306 0.028     9.852 0.036 
340   UGC9922_NED02                    SDSSJ153553.89+384031.8    16.675 0.015    14.642 0.002    XSC-15355381+3840302    12.385 0.039    11.761 0.037    11.402 0.098 
341   IC4567                           SDSSJ153713.26+431753.9    15.155 0.006    12.994 0.002    XSC-15371331+4317544    11.021 0.019    10.339 0.021    10.015 0.030 
342   MCG4-37-016                      SDSSJ153927.50+245651.4    16.045 0.007    14.157 0.002    XSC-15392748+2456515    12.254 0.038    11.596 0.050    11.215 0.052 
343   NGC5975                          SDSSJ153957.94+212814.2    15.990 0.009    13.226 0.002    XSC-15395796+2128150    11.034 0.017    10.308 0.020     9.949 0.032 
344   NGC5980                          SDSSJ154130.44+154715.6    14.995 0.007    12.584 0.002    XSC-15413039+1547156    10.518 0.019     9.743 0.019     9.441 0.024 
345   NGC5992                          SDSSJ154421.51+410510.9    15.405 0.006    14.017 0.002    XSC-15442146+4105110    12.210 0.042    11.799 0.062    11.303 0.056 
346   NGC5996                          SDSSJ154658.88+175303.0    14.586 0.004    13.314 0.002    XSC-15465887+1753031    11.503 0.034    10.813 0.045    10.415 0.044 
347   IRAS15519+3537                   SDSSJ155348.99+352804.5    18.273 0.026    15.929 0.003    XSC-15534897+3528042    13.868 0.073    13.131 0.100    12.377 0.071 
348   UGC10099                         SDSSJ155636.39+415250.5    15.131 0.004    14.035 0.002    XSC-15563641+4152501    12.565 0.030    11.893 0.037    11.621 0.056 
349   MCG5-38-006                      SDSSJ155843.69+264905.3    15.798 0.006    13.561 0.002    XSC-15584368+2649050    11.347 0.028    10.776 0.030    10.701 0.051 
350   UGC10120                         SDSSJ155909.62+350147.5    15.658 0.008    14.047 0.002    XSC-15590967+3501473    12.142 0.037    11.524 0.054    10.978 0.042 
351   NGC6027A                         SDSSJ155911.15+204517.0    16.288 0.014    13.274 0.002    XSC-15591112+2045163    11.499 0.023    10.802 0.030    10.525 0.040 
352   NGC6040B                         SDSSJ160426.51+174431.1    17.008 0.015    14.104 0.002    XSC-16042652+1744311    11.699 0.040    11.070 0.058    10.639 0.059 
353   UGC10200                         SDSSJ160545.89+412041.0    14.469 0.003    13.430 0.002    XSC-16054591+4120410    12.245 0.031    11.701 0.042    11.543 0.061 
354   IRAS16052+5334                   SDSSJ160632.99+532632.2    19.126 0.040    16.521 0.004    XSC-16063296+5326319    14.089 0.089    13.006 0.075    12.639 0.089 
355   IRAS16053+1836                   SDSSJ160738.52+182848.3    17.470 0.017    14.675 0.002    XSC-16073851+1828485    12.392 0.036    11.683 0.052    11.239 0.048 
356   NGC6090_NED01                    SDSSJ161140.30+522722.9    15.938 0.006    15.078 0.003    PSC-16114033+5227228    14.423 0.075    13.833 0.085    13.314 0.061 
357   UGC10273_NED01                   SDSSJ161244.67+281710.0    16.629 0.012    15.163 0.003    XSC-16124472+2817095    13.217 0.047    13.348 0.000    12.109 0.073 
358   IRAS16150+2233                   SDSSJ161708.94+222628.0    19.298 0.061    16.482 0.005    XSC-16170895+2226279    13.994 0.069    13.230 0.082    12.821 0.093 
359   UGC10322                         SDSSJ161807.83+221332.2    15.864 0.017    13.755 0.003    XSC-16180792+2213329    11.635 0.028    10.908 0.028    10.535 0.031 
360   NGC6120                          SDSSJ161948.11+374627.7    15.684 0.006    13.507 0.002    XSC-16194809+3746282    11.476 0.021    10.785 0.021    10.472 0.029 
361   MCG3-42-004                      SDSSJ162415.17+201100.7    16.649 0.012    14.189 0.002    XSC-16241515+2011009    12.260 0.034    11.647 0.046    11.144 0.048 
362   UGC10407                         SDSSJ162827.88+411303.6    16.072 0.007    14.927 0.003    XSC-16282802+4113128    12.994 0.074    12.487 0.115    11.811 0.103 
363   IRAS16320+3922                   SDSSJ163349.61+391547.4    15.987 0.007    13.797 0.002    XSC-16334964+3915478    11.984 0.032    11.220 0.038    10.954 0.044 
364   NGC6186                          SDSSJ163425.48+213227.0    15.802 0.006    13.593 0.002    XSC-16342548+2132270    10.630 0.017     9.868 0.019     9.604 0.024 
365   MCG9-27-053                      SDSSJ163515.42+524649.7    18.162 0.033    14.936 0.003    XSC-16351542+5246497    12.540 0.031    11.829 0.042    11.467 0.042 
366   UGC10514                         SDSSJ164223.73+250509.1    16.815 0.011    14.894 0.003    XSC-16422373+2505093    12.674 0.041    11.951 0.056    11.614 0.056 
367   IRAS16435+2154                   SDSSJ164540.67+214919.0    17.710 0.019    15.328 0.003    XSC-16454059+2149183    13.148 0.042    12.480 0.055    12.117 0.074 
368   IC4623                           SDSSJ165105.33+223138.6    16.596 0.011    14.383 0.002    XSC-16510537+2231394    12.259 0.030    11.470 0.034    11.100 0.036 
369   IRAS16516+3030                   SDSSJ165337.16+302609.7    17.920 0.016    15.462 0.003    XSC-16533720+3026104    13.158 0.033    12.368 0.035    11.802 0.034 


==> full_tables/TABLE_D2/TABLE_D2_full.txt <==
# DESCRIPTION ------------------------------------------------------------------
#
# Table D2 of:
#     P. Bonfini, A. Zezas, M. L. N. Ashby, S. P. Willner, A. Maragkoudakis,
#     K. Kouroumpatzakis, P. H. Sell, and K. Kovlakas
#       "The Star Formation Reference Survey. IV. Stellar mass distribution of
#        local star-forming galaxies"
#     MNRAS, 504, 3831-3861 (2021)
#
# Content:
#     GALFIT model results for the SFRS sample.
#
# HISTORY ----------------------------------------------------------------------
#
# 14/03/2021: TABLE_D2_full.txt /
#
# NOTES ------------------------------------------------------------------------
#
# NOTE1: Contains a "---" filler for irrelevant entries
#
# NOTE2: Because a different M/L is used for bulge, disk, and whole galaxy,
#        the masses of the sub-components do _not_ necessarily sum up to the
#        total mass.
#
# NOTE3: If multiplied by a constant factor of 6.7, a weight provides the
#	 number of galaxies that the SFRS target represents in the PSCz
#        catalogue (see Ashby et al. 2001 for details).
#
#-------------------------------------------------------------------------------
#
# [0]: |	   | Galaxy name
# [1]: |	   | Selected model (see definition in Section 4.2)
# [2]: |	   | Selected model component (see definition in Section 4.2)
# [3]: |	   | Physical interpretation of component
# [4]: |	   | Sersic index
# [5]: |arcsec     | Effective radius (for Sersic), or scale height (for exDisk)
# [6]: |mag        | Component K-band magnitude (Vega system)
# [7]: |mag        | ^err component K-band magnitude (Vega system)
# [8]: |           | K correction factor
# [9]: |erg/s      | Component K-band luminosity
# [10]:|mag        | Component color form our decomposition (the global galaxy color is reported in Table D1)
# [11]:|L_sun/M_sun| Component mass-to-light ratio
# [12]:|L_sun/M_sun| Galaxy mass-to-light ratio
# [13]:|M_sun	   | Component mass
# [14]:|M_sun	   | Total mass^NOTE2 (omitting AGN light, if any)
# [15]:|	   | Decomposition method [GALFIT: through 2D fitting, C->B/T: derived using the concentration index (see Section 6.2)]
# [16]:|	   | Bulge-to-total ratio
# [17]:|	   | ^err bulge-to-total ratio
# [18]:|Mpc	   | Distance from Ashby et al. (2001)
# [19]:|	   | Nuclear classification by Maragkoudakis et al. (2018)
# [20]:|	   | Galaxy representativeness weight from Ashby et al. (2001)^NOTE3
#
# Name                   Model                    Comp             Phys    n     R       K     K_err  K-corr  L          u-r     M/L     M/L_gal M          M_gal      Method     B/T   B/T_err D          Nuc    Weight
#
IC2217                   Sersic+exDisk            Sersic           bulge   4.0   8.1     11.56 0.12   0.969   1.48e+43   2.48    0.897   0.720   2.67e+10   4.51e+10   GALFIT     0.473 0.125   7.61e+07   HII     13.2 
IC2217                   Sersic+exDisk            exDisk           disk    ---   5.9     11.44 0.07   0.969   1.65e+43   1.58    0.743   0.720   2.47e+10   4.51e+10   GALFIT     0.473 0.125   7.61e+07   HII     13.2 
NGC2500                  Sersic+psfAgn            Sersic           disk    1.8   89.1    8.51  0.04   0.980   9.63e+42   1.50    0.730   0.784   1.41e+10   1.52e+10   GALFIT     0.001 0.001   1.50e+07   LINER   4.2 
NGC2500                  Sersic+psfAgn            psfAgn           bulge   ---   ---     16.07 0.13   0.980   9.12e+39   4.64    1.410   0.784   2.59e+07   1.52e+10   GALFIT     0.001 0.001   1.50e+07   LINER   4.2 
NGC2512                  Sersic+psfAgn            Sersic           disk    1.5   14.0    9.92  0.04   0.962   5.51e+43   2.11    0.830   0.849   9.20e+10   1.03e+11   GALFIT     0.089 0.009   6.93e+07   HII     7.4 
NGC2512                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.45 0.04   0.962   5.36e+42   1.51    0.732   0.849   7.89e+09   1.03e+11   GALFIT     0.089 0.009   6.93e+07   HII     7.4 
MCG6-18-009              Sersic                   Sersic           mixed   5.6   8.8     10.49 0.04   0.924   1.76e+44   NA      NA      0.788   ---        2.79e+11   C->B/T     0.204 0.054   1.64e+08   HII     1.5 
MK1212                   Sersic                   Sersic           mixed   4.1   2.1     11.57 0.04   0.928   7.27e+43   NA      NA      0.774   ---        1.13e+11   C->B/T     0.184 0.049   1.73e+08   HII     7.4 
IRAS08072+1847           Sersic+psfAgn            Sersic           disk    2.0   1.7     12.58 0.06   0.957   4.94e+42   2.59    0.918   0.935   9.12e+09   1.31e+10   GALFIT     0.290 0.077   7.08e+07   SN      8.1 
IRAS08072+1847           Sersic+psfAgn            psfAgn           bulge   ---   ---     13.55 0.10   0.957   2.02e+42   1.68    0.758   0.935   3.08e+09   1.31e+10   GALFIT     0.290 0.077   7.08e+07   SN      8.1 
NGC2532                  Sersic+psfAgn            Sersic           disk    1.2   18.8    9.85  0.04   0.959   7.35e+43   2.04    0.818   0.913   1.21e+11   1.47e+11   GALFIT     0.077 0.009   7.76e+07   HII     5.0 
NGC2532                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.55 0.04   0.959   6.11e+42   2.06    0.821   0.913   1.01e+10   1.47e+11   GALFIT     0.077 0.009   7.76e+07   HII     5.0 
NGC2535                  Sersic+psfAgn            Sersic           disk    1.2   23.8    10.06 0.04   0.979   3.90e+43   1.70    0.762   0.854   5.98e+10   7.14e+10   GALFIT     0.065 0.006   6.16e+07   HII     5.5 
NGC2535                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.96 0.04   0.979   2.70e+42   2.36    0.875   0.854   4.75e+09   7.14e+10   GALFIT     0.065 0.006   6.16e+07   HII     5.5 
NGC2543                  Sersic+psfAgn            Sersic           disk    3.5   43.1    9.04  0.04   0.982   1.82e+43   2.42    0.886   0.914   3.24e+10   3.51e+10   GALFIT     0.043 0.010   2.63e+07   HII     12.1 
NGC2543                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.41 0.04   0.982   8.18e+41   2.08    0.825   0.914   1.36e+09   3.51e+10   GALFIT     0.043 0.010   2.63e+07   HII     12.1 
NGC2537                  Sersic                   Sersic           disk    0.3   22.5    9.24  0.04   0.996   5.00e+42   2.01    0.813   0.740   8.18e+09   7.44e+09   GALFIT     0     0       1.50e+07   HII     3.2 
IC2233                   Sersic                   Sersic           disk    1.0   50.1    10.73 0.04   0.998   1.06e+42   2.01    0.813   0.333   1.73e+09   7.09e+08   GALFIT     0     0       1.37e+07   HII     1.0 
IC2239                   Sersic+psfAgn            Sersic           disk    3.5   7.3     10.41 0.04   0.955   5.68e+43   2.37    0.876   0.883   1.00e+11   1.15e+11   GALFIT     0.123 0.041   8.85e+07   HII     13.2 
IC2239                   Sersic+psfAgn            psfAgn           bulge   ---   ---     12.54 0.06   0.955   7.98e+42   2.44    0.889   0.883   1.43e+10   1.15e+11   GALFIT     0.123 0.041   8.85e+07   HII     13.2 
UGC4286                  Sersic+exDisk            Sersic           bulge   4.0   1.1     12.97 0.09   0.961   3.73e+42   4.09    1.257   0.896   9.43e+09   4.44e+10   GALFIT     0.151 0.136   7.35e+07   HII     3.0 
UGC4286                  Sersic+exDisk            exDisk           disk    ---   7.4     11.10 0.04   0.961   2.09e+43   1.89    0.792   0.896   3.33e+10   4.44e+10   GALFIT     0.151 0.136   7.35e+07   HII     3.0 
UGC4306                  Sersic                   Sersic           disk    1.1   5.5     10.53 0.04   0.975   8.59e+42   2.01    0.813   0.927   1.41e+10   1.60e+10   GALFIT     0     0       3.60e+07   HII     8.3 
UGC4383                  Sersic+psfAgn            Sersic           disk    1.4   11.1    11.45 0.04   0.974   1.78e+43   1.82    0.781   0.765   2.80e+10   3.04e+10   GALFIT     0.094 0.027   7.93e+07   HII     3.0 
UGC4383                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.91 0.05   0.974   1.85e+42   0.82    0.633   0.765   2.36e+09   3.04e+10   GALFIT     0.094 0.027   7.93e+07   HII     3.0 
IRAS08234+1054           Sersic+psfAgn            Sersic           disk    0.1   4.1     13.13 0.04   0.864   3.98e+43   2.38    0.878   1.018   7.03e+10   1.06e+11   GALFIT     0.230 0.061   2.73e+08   HII     6.6 
IRAS08234+1054           Sersic+psfAgn            psfAgn           bulge   ---   ---     14.44 0.09   0.864   1.19e+43   2.64    0.927   1.018   2.22e+10   1.06e+11   GALFIT     0.230 0.061   2.73e+08   HII     6.6 
IRAS08269+1514           Sersic                   Sersic           mixed   6.2   8.3     11.93 0.08   0.888   3.01e+43   NA      NA      0.834   ---        5.05e+10   C->B/T     0.133 0.035   1.34e+08   HII     3.0 
NGC2604                  Sersic_n4                Sersic_n4        bulge   4.0   36.1    10.15 0.04   0.981   1.25e+43   2.65    0.929   0.664   2.34e+10   1.67e+10   GALFIT     1.000 0.265   3.63e+07   HII     4.7 
NGC2608                  Sersic+psfAgn            Sersic           disk    2.5   65.5    8.64  0.04   0.982   5.02e+43   1.97    0.806   0.842   8.14e+10   8.74e+10   GALFIT     0.030 0.003   3.63e+07   HII     12.1 
NGC2608                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.43 0.04   0.982   1.53e+42   2.52    0.904   0.842   2.78e+09   8.74e+10   GALFIT     0.030 0.003   3.63e+07   HII     12.1 
NGC2623                  Sersic+psfAgn            Sersic           disk    1.3   4.9     11.20 0.04   0.944   2.31e+43   2.19    0.844   0.869   3.92e+10   6.28e+10   GALFIT     0.358 0.037   8.16e+07   SN      15.5 
NGC2623                  Sersic+psfAgn            psfAgn           bulge   ---   ---     11.83 0.04   0.944   1.29e+43   2.19    0.844   0.869   2.19e+10   6.28e+10   GALFIT     0.358 0.037   8.16e+07   SN      15.5 
CGCG120-018              Sersic+psfAgn            Sersic           disk    1.1   4.1     12.20 0.05   0.937   1.59e+43   2.30    0.864   0.890   2.76e+10   5.00e+10   GALFIT     0.430 0.079   1.08e+08   HII     8.1 
CGCG120-018              Sersic+psfAgn            psfAgn           bulge   ---   ---     12.51 0.05   0.937   1.20e+43   3.13    1.028   0.890   2.48e+10   5.00e+10   GALFIT     0.430 0.079   1.08e+08   HII     8.1 
NGC2644                  Sersic                   Sersic           mixed   1.6   15.8    10.36 0.04   0.991   4.93e+42   NA      NA      0.768   ---        7.61e+09   C->B/T     0.160 0.042   2.50e+07   HII     4.6 
UGC4572                  Sersic+exDisk            Sersic           bulge   4.0   1.8     11.43 0.08   0.978   1.06e+43   2.76    0.951   0.862   2.03e+10   3.64e+10   GALFIT     0.507 0.133   6.05e+07   TO      4.3 
UGC4572                  Sersic+exDisk            exDisk           disk    ---   4.8     11.46 0.06   0.978   1.03e+43   1.29    0.699   0.862   1.45e+10   3.64e+10   GALFIT     0.507 0.133   6.05e+07   TO      4.3 
IRAS08512+2727           Sersic+psfAgn            Sersic           disk    0.8   4.8     12.08 0.04   0.903   1.04e+44   1.63    0.750   0.778   1.57e+11   1.92e+11   GALFIT     0.149 0.039   2.65e+08   HII     1.0 
IRAS08512+2727           Sersic+psfAgn            psfAgn           bulge   ---   ---     13.97 0.06   0.903   1.82e+43   3.15    1.032   0.778   3.78e+10   1.92e+11   GALFIT     0.149 0.039   2.65e+08   HII     1.0 
IRAS08538+4256           Sersic                   Sersic           mixed   3.0   3.4     11.61 0.04   0.915   3.38e+43   NA      NA      0.865   ---        5.88e+10   C->B/T     0.141 0.037   1.21e+08   HII     14.2 
IRAS08550+3908           Sersic+psfAgn            Sersic           disk    3.6   7.8     11.70 0.06   0.719   2.25e+44   3.07    1.015   0.864   4.60e+11   4.14e+11   GALFIT     0.056 0.015   3.68e+08   SN      1.5 
IRAS08550+3908           Sersic+psfAgn            psfAgn           bulge   ---   ---     14.77 0.10   0.719   1.33e+43   3.45    1.099   0.864   2.94e+10   4.14e+11   GALFIT     0.056 0.015   3.68e+08   SN      1.5 
NGC2718                  Sersic+exDisk            Sersic           bulge   4.0   1.2     11.60 0.04   0.967   8.09e+42   1.33    0.705   0.819   1.15e+10   1.01e+11   GALFIT     0.132 0.019   5.74e+07   HII     9.5 
NGC2718                  Sersic+exDisk            exDisk           disk    ---   15.7    9.55  0.04   0.967   5.34e+43   2.04    0.818   0.819   8.79e+10   1.01e+11   GALFIT     0.132 0.019   5.74e+07   HII     9.5 
NGC2712                  Sersic+psfAgn            Sersic           disk    2.6   38.4    8.94  0.04   0.988   2.77e+43   2.03    0.816   0.859   4.55e+10   5.02e+10   GALFIT     0.049 0.002   3.09e+07   HII     12.1 
NGC2712                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.17 0.04   0.988   1.42e+42   2.74    0.947   0.859   2.71e+09   5.02e+10   GALFIT     0.049 0.002   3.09e+07   HII     12.1 
NGC2719                  Sersic                   Sersic           disk    1.3   14.0    11.76 0.04   0.996   5.70e+42   2.01    0.813   0.661   9.32e+09   7.58e+09   GALFIT     0     0       5.11e+07   HII     4.3 
IRAS08579+3447           Sersic+psfAgn            Sersic           disk    0.5   4.8     12.37 0.04   0.835   7.80e+43   1.84    0.784   0.813   1.23e+11   1.64e+11   GALFIT     0.219 0.058   2.74e+08   HII     6.6 
IRAS08579+3447           Sersic+psfAgn            psfAgn           bulge   ---   ---     13.75 0.06   0.835   2.19e+43   2.98    0.996   0.813   4.39e+10   1.64e+11   GALFIT     0.219 0.058   2.74e+08   HII     6.6 
NGC2731                  Sersic+psfAgn            Sersic           disk    1.1   10.8    10.54 0.03   0.983   8.12e+42   1.47    0.726   0.768   1.19e+10   1.28e+10   GALFIT     0.021 0.012   3.50e+07   HII     6.9 
NGC2731                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.70 0.08   0.983   1.76e+41   2.55    0.910   0.768   3.22e+08   1.28e+10   GALFIT     0.021 0.012   3.50e+07   HII     6.9 
NGC2750                  Sersic                   Sersic           mixed   6.9   14.5    10.13 0.04   0.990   1.33e+43   NA      NA      0.749   ---        2.01e+10   C->B/T     0.211 0.056   3.70e+07   HII     8.3 
IC2434                   Sersic+exDisk            Sersic           bulge   4.0   0.9     12.43 0.06   0.945   1.22e+43   3.15    1.032   0.932   2.53e+10   1.72e+11   GALFIT     0.134 0.057   1.04e+08   TO      7.4 
IC2434                   Sersic+exDisk            exDisk           disk    ---   7.2     10.40 0.04   0.945   7.91e+43   2.38    0.878   0.932   1.40e+11   1.72e+11   GALFIT     0.134 0.057   1.04e+08   TO      7.4 
NGC2761                  Sersic+exDisk            Sersic           bulge   4.0   0.6     12.74 0.09   0.917   1.27e+43   2.96    0.992   0.916   2.53e+10   1.47e+11   GALFIT     0.160 0.160   1.25e+08   HII     7.4 
NGC2761                  Sersic+exDisk            exDisk           disk    ---   5.0     10.94 0.04   0.917   6.68e+43   2.07    0.823   0.916   1.11e+11   1.47e+11   GALFIT     0.160 0.160   1.25e+08   HII     7.4 
NGC2773                  Sersic                   Sersic           mixed   1.8   5.3     10.47 0.03   0.953   4.43e+43   NA      NA      0.901   ---        8.03e+10   C->B/T     0.149 0.039   8.04e+07   HII     13.2 
NGC2776                  Sersic+exDisk            Sersic           bulge   4.0   7.2     11.09 0.07   0.985   5.18e+42   2.91    0.981   0.841   1.02e+10   5.09e+10   GALFIT     0.172 0.078   3.60e+07   HII     12.1 
NGC2776                  Sersic+exDisk            exDisk           disk    ---   14.6    9.38  0.04   0.985   2.50e+43   1.63    0.750   0.841   3.77e+10   5.09e+10   GALFIT     0.172 0.078   3.60e+07   HII     12.1 
NGC2789                  Sersic+psfAgn            Sersic           disk    5.0   8.8     9.70  0.04   0.953   1.22e+44   4.25    1.299   0.865   3.19e+11   2.18e+11   GALFIT     0.025 0.015   9.36e+07   HII     3.8 
NGC2789                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.68 0.12   0.953   3.12e+42   6.07    1.903   0.865   1.19e+10   2.18e+11   GALFIT     0.025 0.015   9.36e+07   HII     3.8 
NGC2824                  Sersic+exDisk            Sersic           bulge   4.0   1.3     10.92 0.05   0.983   6.39e+42   2.43    0.887   0.902   1.14e+10   2.38e+10   GALFIT     0.489 0.096   3.70e+07   LINER   2.3 
NGC2824                  Sersic+exDisk            exDisk           disk    ---   5.0     10.87 0.05   0.983   6.69e+42   2.45    0.891   0.902   1.20e+10   2.38e+10   GALFIT     0.489 0.096   3.70e+07   LINER   2.3 
IRAS09121+3908           Sersic+psfAgn            Sersic           disk    2.1   1.8     13.20 0.06   0.959   1.01e+42   2.84    0.967   0.982   1.97e+09   2.58e+09   GALFIT     0.227 0.060   4.25e+07   HII     3.5 
IRAS09121+3908           Sersic+psfAgn            psfAgn           bulge   ---   ---     14.53 0.18   0.959   2.96e+41   3.39    1.085   0.982   6.46e+08   2.58e+09   GALFIT     0.227 0.060   4.25e+07   HII     3.5 
IRAS09184+4356           Sersic_n4                Sersic_n4        bulge   4.0   3.4     11.24 0.04   0.900   9.21e+43   2.65    0.929   0.892   1.72e+11   1.65e+11   GALFIT     1.000 0.265   1.70e+08   HII     4.7 
CGCG238-041              Sersic                   Sersic           mixed   3.7   8.0     12.16 0.09   0.947   2.48e+43   NA      NA      0.656   ---        3.27e+10   C->B/T     0.100 0.027   1.32e+08   HII     1.0 
IRAS09197+2210           Sersic                   Sersic           disk    0.9   6.2     11.88 0.04   0.895   3.61e+43   2.01    0.813   0.909   5.91e+10   6.60e+10   GALFIT     0     0       1.43e+08   TO      3.0 
NGC2854                  Sersic+psfAgn            Sersic           mixed   1.9   17.4    9.79  0.04   0.988   8.30e+42   NA      NA      0.830   ---        1.39e+10   C->B/T     0.123 0.033   2.50e+07   TO      5.7 
NGC2854                  Sersic+psfAgn            psfAgn           AGN     ---   ---     13.55 0.06   0.988   2.60e+41   NA      NA      0.830   ---        1.39e+10   C->B/T     0.123 0.033   2.50e+07   TO      5.7 
UGC5046                  Sersic+psfAgn            Sersic           disk    1.9   9.1     10.61 0.04   0.957   2.55e+43   1.75    0.770   0.749   3.95e+10   3.95e+10   GALFIT     0.030 0.017   6.49e+07   HII     6.9 
UGC5046                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.37 0.12   0.957   7.98e+41   -0.29   0.502   0.749   8.06e+08   3.95e+10   GALFIT     0.030 0.017   6.49e+07   HII     6.9 
UGC5055                  Sersic+exDisk            Sersic           bulge   4.0   1.5     11.45 0.04   0.942   3.36e+43   2.17    0.840   0.824   5.68e+10   1.03e+11   GALFIT     0.539 0.074   1.11e+08   HII     7.4 
UGC5055                  Sersic+exDisk            exDisk           disk    ---   9.5     11.62 0.04   0.942   2.87e+43   1.80    0.778   0.824   4.49e+10   1.03e+11   GALFIT     0.539 0.074   1.11e+08   HII     7.4 
NGC2893                  Sersic+psfAgn            Sersic           disk    1.6   7.4     10.49 0.04   0.990   4.02e+42   1.97    0.806   0.808   6.52e+09   7.78e+09   GALFIT     0.164 0.020   2.40e+07   HII     5.7 
NGC2893                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.26 0.04   0.990   7.88e+41   1.08    0.669   0.808   1.06e+09   7.78e+09   GALFIT     0.164 0.020   2.40e+07   HII     5.7 
MCG3-24-062              Sersic+exDisk            Sersic           bulge   4.0   8.0     11.35 0.04   0.941   1.32e+43   3.16    1.034   0.932   2.75e+10   4.58e+10   GALFIT     0.541 0.067   6.62e+07   HII     5.5 
MCG3-24-062              Sersic+exDisk            exDisk           disk    ---   5.8     11.53 0.04   0.941   1.12e+43   2.16    0.839   0.932   1.89e+10   4.58e+10   GALFIT     0.541 0.067   6.62e+07   HII     5.5 
CGCG238-066              Sersic+psfAgn            Sersic           disk    3.7   7.4     11.29 0.06   0.933   6.81e+43   2.09    0.826   0.839   1.13e+11   1.31e+11   GALFIT     0.118 0.056   1.47e+08   SN      6.0 
CGCG238-066              Sersic+psfAgn            psfAgn           bulge   ---   ---     13.47 0.09   0.933   9.15e+42   4.50    1.369   0.839   2.52e+10   1.31e+11   GALFIT     0.118 0.056   1.47e+08   SN      6.0 
UGC5097                  Sersic                   Sersic           disk    1.1   7.3     11.22 0.03   0.980   1.86e+43   2.01    0.813   0.685   3.04e+10   2.56e+10   GALFIT     0     0       7.25e+07   HII     8.1 
CGCG289-012              Sersic                   Sersic           disk    1.3   4.5     11.60 0.04   0.934   7.04e+43   2.01    0.813   0.767   1.15e+11   1.09e+11   GALFIT     0     0       1.72e+08   HII     4.5 
MCG8-18-013              Sersic+psfAgn            Sersic           disk    1.2   5.3     11.47 0.04   0.940   3.31e+43   2.65    0.929   0.826   6.19e+10   7.87e+10   GALFIT     0.303 0.062   1.11e+08   HII     14.2 
MCG8-18-013              Sersic+psfAgn            psfAgn           bulge   ---   ---     12.37 0.04   0.940   1.44e+43   2.65    0.929   0.826   2.69e+10   7.87e+10   GALFIT     0.303 0.062   1.11e+08   HII     14.2 
CGCG181-068              Sersic+exDisk            Sersic           bulge   4.0   3.2     12.24 0.06   0.912   1.30e+43   2.97    0.994   0.926   2.60e+10   7.79e+10   GALFIT     0.312 0.118   1.01e+08   TO      5.5 
CGCG181-068              Sersic+exDisk            exDisk           disk    ---   6.4     11.38 0.04   0.912   2.87e+43   2.61    0.922   0.926   5.32e+10   7.79e+10   GALFIT     0.312 0.118   1.01e+08   TO      5.5 
NGC2955                  Sersic+psfAgn            Sersic           disk    2.2   13.4    10.08 0.04   0.958   1.06e+44   2.09    0.826   0.827   1.76e+11   1.84e+11   GALFIT     0.041 0.007   1.04e+08   HII     4.8 
NGC2955                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.49 0.06   0.958   4.57e+42   4.75    1.443   0.827   1.33e+10   1.84e+11   GALFIT     0.041 0.007   1.04e+08   HII     4.8 
CGCG182-010              Sersic+exDisk            Sersic           bulge   4.0   3.0     12.10 0.06   0.902   4.43e+43   2.80    0.959   0.850   8.55e+10   1.42e+11   GALFIT     0.532 0.030   1.75e+08   HII     7.4 
CGCG182-010              Sersic+exDisk            exDisk           disk    ---   2.2     12.24 0.05   0.902   3.89e+43   1.86    0.788   0.850   6.17e+10   1.42e+11   GALFIT     0.532 0.030   1.75e+08   HII     7.4 
UGC5228                  Sersic                   Sersic           disk    1.4   36.8    10.00 0.04   0.982   8.65e+42   2.01    0.813   0.822   1.41e+10   1.43e+10   GALFIT     0     0       2.82e+07   HII     4.6 
IRAS09438+1141           Sersic                   Sersic           mixed   3.0   4.7     12.14 0.07   0.909   5.78e+43   NA      NA      0.779   ---        9.06e+10   C->B/T     0.119 0.032   2.03e+08   HII     4.5 
NGC3015                  Sersic+psfAgn + exDisk   Sersic           bulge   4.0   0.7     12.65 0.26   0.942   1.08e+43   2.85    0.969   0.832   2.11e+10   1.12e+11   GALFIT     0.162 0.161   1.09e+08   TO      7.4 
NGC3015                  Sersic+psfAgn + exDisk   psfAgn           AGN     ---   ---     13.66 0.14   0.942   4.24e+42   NA      NA      0.832   ---        1.12e+11   GALFIT     0.162 0.161   1.09e+08   TO      7.4 
NGC3015                  Sersic+psfAgn + exDisk   exDisk           disk    ---   2.7     10.86 0.05   0.942   5.60e+43   1.95    0.803   0.832   9.05e+10   1.12e+11   GALFIT     0.162 0.161   1.09e+08   TO      7.4 
MCG2-25-039              Sersic                   Sersic           mixed   1.7   5.2     11.32 0.03   0.954   1.89e+43   NA      NA      0.800   ---        3.04e+10   C->B/T     0.181 0.048   7.76e+07   HII     4.7 
NGC3020                  Sersic+psfAgn            Sersic           disk    1.7   37.4    10.41 0.05   0.995   2.53e+42   1.15    0.679   0.701   3.46e+09   3.57e+09   GALFIT     0.004 0.014   1.83e+07   HII     3.0 
NGC3020                  Sersic+psfAgn            psfAgn           bulge   ---   ---     16.29 0.23   0.995   1.13e+40   0.70    0.618   0.701   1.41e+07   3.57e+09   GALFIT     0.004 0.014   1.83e+07   HII     3.0 
NGC3049                  Sersic+psfAgn            Sersic           disk    3.0   35.4    10.14 0.04   0.991   3.23e+42   2.01    0.813   0.752   5.28e+09   4.98e+09   GALFIT     0.017 0.008   1.83e+07   HII     5.7 
NGC3049                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.54 0.09   0.991   5.62e+40   2.65    0.929   0.752   1.05e+08   4.98e+09   GALFIT     0.017 0.008   1.83e+07   HII     5.7 
NGC3055                  Sersic+psfAgn            Sersic           disk    2.3   42.9    9.05  0.04   0.990   1.64e+43   1.52    0.733   0.739   2.42e+10   2.49e+10   GALFIT     0.017 0.004   2.50e+07   HII     9.5 
NGC3055                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.46 0.04   0.990   2.83e+41   1.35    0.708   0.739   4.03e+08   2.49e+10   GALFIT     0.017 0.004   2.50e+07   HII     9.5 
IC2520                   Sersic                   Sersic           disk    1.4   5.8     10.40 0.04   0.985   5.26e+42   2.01    0.813   0.805   8.60e+09   8.52e+09   GALFIT     0     0       2.64e+07   HII     8.3 
UGC5403                  Sersic                   Sersic           mixed   5.9   10.9    9.96  0.04   0.981   1.23e+43   NA      NA      0.894   ---        2.21e+10   C->B/T     0.187 0.050   3.30e+07   HII     5.7 
UGC5459                  Sersic                   Sersic           disk    1.0   45.9    9.76  0.04   0.993   9.14e+42   2.01    0.813   0.901   1.50e+10   1.66e+10   GALFIT     0     0       2.58e+07   HII     5.0 
MCG5-24-022              Sersic+exDisk            Sersic           bulge   4.0   3.7     11.50 0.05   0.921   2.17e+43   2.93    0.985   0.877   4.30e+10   6.85e+10   GALFIT     0.559 0.080   9.21e+07   HII     2.3 
MCG5-24-022              Sersic+exDisk            exDisk           disk    ---   3.3     11.76 0.04   0.921   1.71e+43   2.03    0.816   0.877   2.81e+10   6.85e+10   GALFIT     0.559 0.080   9.21e+07   HII     2.3 
IC2551                   Sersic                   Sersic           mixed   9.2   7.7     10.33 0.05   0.960   7.07e+43   NA      NA      0.789   ---        1.12e+11   C->B/T     0.250 0.066   9.49e+07   HII     9.8 
IRAS10106+2745           Sersic+psfAgn            Sersic           disk    0.9   4.5     12.09 0.04   0.827   6.21e+43   2.39    0.880   0.994   1.10e+11   1.31e+11   GALFIT     0.051 0.014   2.16e+08   HII     2.7 
IRAS10106+2745           Sersic+psfAgn            psfAgn           bulge   ---   ---     15.26 0.15   0.827   3.35e+42   3.88    1.202   0.994   8.10e+09   1.31e+11   GALFIT     0.051 0.014   2.16e+08   HII     2.7 
NGC3162                  Sersic+exDisk            Sersic           bulge   4.0   2.7     11.87 0.05   0.995   1.37e+42   1.34    0.706   0.755   1.95e+09   2.16e+10   GALFIT     0.096 0.030   2.64e+07   HII     14.5 
NGC3162                  Sersic+exDisk            exDisk           disk    ---   17.0    9.44  0.04   0.995   1.29e+43   1.61    0.747   0.755   1.94e+10   2.16e+10   GALFIT     0.096 0.030   2.64e+07   HII     14.5 
IRAS10120+1653           Sersic                   Sersic           mixed   4.2   1.9     13.49 0.07   0.452   5.39e+43   NA      NA      0.900   ---        9.76e+10   C->B/T     0.128 0.034   5.17e+08   LINER   3.5 
NGC3190                  Sersic+exDisk            Sersic           bulge   4.0   2.6     9.05  0.04   0.984   1.82e+43   2.65    0.929   0.979   3.40e+10   1.32e+11   GALFIT     0.273 0.020   2.64e+07   LINER   22.2 
NGC3190                  Sersic+exDisk            exDisk           disk    ---   17.5    7.99  0.04   0.984   4.84e+43   2.01    0.813   0.979   7.92e+10   1.32e+11   GALFIT     0.273 0.020   2.64e+07   LINER   22.2 
IC602                    Sersic+psfAgn            Sersic           disk    1.0   9.9     10.53 0.03   0.983   2.22e+43   2.01    0.813   0.763   3.63e+10   3.50e+10   GALFIT     0.024 0.015   5.76e+07   HII     8.3 
IC602                    Sersic+psfAgn            psfAgn           bulge   ---   ---     14.57 0.07   0.983   5.37e+41   2.65    0.929   0.763   1.00e+09   3.50e+10   GALFIT     0.024 0.015   5.76e+07   HII     8.3 
NGC3191                  Sersic+psfAgn            Sersic           disk    0.7   9.5     11.13 0.04   0.953   6.70e+43   1.57    0.741   0.804   9.99e+10   1.17e+11   GALFIT     0.072 0.014   1.34e+08   HII     8.7 
NGC3191                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.90 0.05   0.953   5.22e+42   3.48    1.106   0.804   1.16e+10   1.17e+11   GALFIT     0.072 0.014   1.34e+08   HII     8.7 
NGC3206                  Sersic+psfAgn            Sersic           disk    1.7   29.4    10.49 0.05   0.996   4.68e+42   1.38    0.712   0.743   6.70e+09   6.99e+09   GALFIT     0.004 0.010   2.58e+07   HII     2.8 
NGC3206                  Sersic+psfAgn            psfAgn           bulge   ---   ---     16.40 0.24   0.996   2.02e+40   0.50    0.592   0.743   2.41e+07   6.99e+09   GALFIT     0.004 0.010   2.58e+07   HII     2.8 
UGC5613                  Sersic                   Sersic           mixed   1.9   6.0     10.82 0.04   0.899   9.15e+43   NA      NA      0.837   ---        1.54e+11   C->B/T     0.190 0.050   1.40e+08   HII     8.4 
UGC5644                  Sersic+exDisk            Sersic           bulge   4.0   0.5     12.62 0.05   0.953   1.79e+43   3.31    1.067   1.016   3.84e+10   1.96e+11   GALFIT     0.188 0.247   1.38e+08   LINER   1.7 
UGC5644                  Sersic+exDisk            exDisk           disk    ---   7.2     11.03 0.04   0.953   7.74e+43   2.51    0.902   1.016   1.40e+11   1.96e+11   GALFIT     0.188 0.247   1.38e+08   LINER   1.7 
NGC3245                  Sersic+psfAgn            Sersic           disk    5.6   35.0    7.58  0.04   0.991   4.45e+43   2.68    0.935   0.966   8.37e+10   8.90e+10   GALFIT     0.031 0.000   2.09e+07   HII     2.0 
NGC3245                  Sersic+psfAgn            psfAgn           bulge   ---   ---     11.31 0.04   0.991   1.43e+42   3.15    1.032   0.966   2.97e+09   8.90e+10   GALFIT     0.031 0.000   2.09e+07   HII     2.0 
IRAS10246+2042           Sersic+psfAgn            Sersic           disk    1.8   4.9     10.94 0.04   0.969   3.20e+43   2.18    0.842   0.796   5.42e+10   5.27e+10   GALFIT     0.030 0.008   8.42e+07   HII     9.8 
IRAS10246+2042           Sersic+psfAgn            psfAgn           bulge   ---   ---     14.70 0.19   0.969   1.00e+42   2.93    0.985   0.796   1.98e+09   5.27e+10   GALFIT     0.030 0.008   8.42e+07   HII     9.8 
MCG7-22-012              Sersic+psfAgn            Sersic           disk    0.5   9.9     11.02 0.04   0.942   1.78e+43   2.24    0.853   0.851   3.06e+10   3.19e+10   GALFIT     0.043 0.016   6.60e+07   HII     2.3 
MCG7-22-012              Sersic+psfAgn            psfAgn           bulge   ---   ---     14.38 0.06   0.942   8.05e+41   2.24    0.853   0.851   1.38e+09   3.19e+10   GALFIT     0.043 0.016   6.60e+07   HII     2.3 
IRAS10276+1119           Sersic                   Sersic           mixed   6.0   2.3     12.21 0.07   0.829   8.83e+43   NA      NA      0.760   ---        1.35e+11   C->B/T     0.192 0.051   2.71e+08   HII     2.7 
NGC3265                  Sersic+psfAgn            Sersic           disk    1.7   7.2     10.54 0.04   0.990   3.17e+42   1.75    0.770   0.780   4.91e+09   5.46e+09   GALFIT     0.086 0.023   2.18e+07   HII     5.7 
NGC3265                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.11 0.06   0.990   2.97e+41   1.62    0.749   0.780   4.48e+08   5.46e+09   GALFIT     0.086 0.023   2.18e+07   HII     5.7 
UGC5713                  Sersic+exDisk            Sersic           bulge   4.0   0.9     11.80 0.04   0.956   1.82e+43   3.68    1.153   0.957   4.22e+10   1.18e+11   GALFIT     0.296 0.033   9.50e+07   SN      2.3 
UGC5713                  Sersic+exDisk            exDisk           disk    ---   9.9     10.86 0.04   0.956   4.33e+43   2.37    0.876   0.957   7.63e+10   1.18e+11   GALFIT     0.296 0.033   9.50e+07   SN      2.3 
NGC3274                  Sersic                   Sersic           disk    1.3   21.9    10.64 0.04   0.997   6.13e+41   2.01    0.813   0.698   1.00e+09   8.60e+08   GALFIT     0     0       1.00e+07   HII     1.7 
UGC5720                  Sersic+psfAgn            Sersic           disk    5.9   16.2    10.09 0.05   0.990   4.04e+42   0.00    0.533   0.692   4.33e+09   5.62e+09   GALFIT     0.004 0.002   2.00e+07   HII     4.3 
UGC5720                  Sersic+psfAgn            psfAgn           bulge   ---   ---     16.16 0.49   0.990   1.51e+40   0.00    0.533   0.692   1.62e+07   5.62e+09   GALFIT     0.004 0.002   2.00e+07   HII     4.3 
KUG1031+351              Sersic                   Sersic           mixed   3.6   9.1     10.70 0.04   0.860   4.45e+44   NA      NA      0.705   ---        6.30e+11   C->B/T     0.126 0.033   2.98e+08   HII     1.5 
NGC3306                  Sersic+psfAgn            Sersic           disk    1.2   8.0     10.46 0.04   0.976   1.54e+43   1.95    0.803   0.837   2.49e+10   2.64e+10   GALFIT     0.021 0.014   4.66e+07   HII     8.3 
NGC3306                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.65 0.16   0.976   3.24e+41   1.95    0.803   0.837   5.23e+08   2.64e+10   GALFIT     0.021 0.014   4.66e+07   HII     8.3 
NGC3323                  Sersic                   Sersic           disk    1.4   11.0    11.24 0.04   0.967   2.16e+43   2.01    0.813   0.736   3.53e+10   3.20e+10   GALFIT     0     0       7.95e+07   HII     4.7 
IC2598                   Sersic+exDisk            Sersic           bulge   4.0   0.9     13.18 0.20   0.932   4.38e+42   3.61    1.136   0.797   1.00e+10   4.95e+10   GALFIT     0.142 0.079   8.91e+07   HII     9.8 
IC2598                   Sersic+exDisk            exDisk           disk    ---   2.6     11.23 0.05   0.932   2.64e+43   2.55    0.910   0.797   4.83e+10   4.95e+10   GALFIT     0.142 0.079   8.91e+07   HII     9.8 
NGC3338                  Sersic+exDisk            Sersic           bulge   4.0   5.4     11.01 0.05   0.989   1.98e+42   3.26    1.056   0.879   4.21e+09   3.73e+10   GALFIT     0.094 0.027   2.14e+07   LINER   13.2 
NGC3338                  Sersic+exDisk            exDisk           disk    ---   27.2    8.55  0.04   0.989   1.91e+43   2.00    0.811   0.879   3.12e+10   3.73e+10   GALFIT     0.094 0.027   2.14e+07   LINER   13.2 
NGC3353                  Sersic                   Sersic           mixed   1.9   9.4     10.60 0.04   0.996   1.63e+42   NA      NA      0.596   ---        1.95e+09   C->B/T     0.142 0.038   1.60e+07   HII     4.3 
UGC5881                  Sersic                   Sersic           mixed   7.7   8.3     10.26 0.06   0.972   7.33e+43   NA      NA      0.882   ---        1.30e+11   C->B/T     0.189 0.050   9.30e+07   HII     4.8 
NGC3370                  Sersic+psfAgn            Sersic           disk    2.0   21.7    9.37  0.03   0.991   8.57e+42   1.98    0.808   0.847   1.39e+10   1.49e+10   GALFIT     0.015 0.006   2.09e+07   HII     14.5 
NGC3370                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.92 0.06   0.991   1.30e+41   3.47    1.103   0.847   2.89e+08   1.49e+10   GALFIT     0.015 0.006   2.09e+07   HII     14.5 
NGC3381                  Sersic+psfAgn            Sersic           disk    1.3   23.4    10.32 0.04   0.984   5.36e+42   1.40    0.715   0.727   7.71e+09   7.92e+09   GALFIT     0.012 0.007   2.57e+07   HII     2.3 
NGC3381                  Sersic+psfAgn            psfAgn           bulge   ---   ---     15.07 0.06   0.984   6.75e+40   -0.30   0.501   0.727   6.80e+07   7.92e+09   GALFIT     0.012 0.007   2.57e+07   HII     2.3 
UGC5941_NED02            Sersic+psfAgn            Sersic           disk    8.7   10.4    10.31 0.05   0.938   8.94e+43   2.50    0.901   0.843   1.62e+11   1.53e+11   GALFIT     0.007 0.007   1.07e+08   HII     13.2 
UGC5941_NED02            Sersic+psfAgn            psfAgn           bulge   ---   ---     15.65 0.39   0.938   6.54e+41   6.26    1.980   0.843   2.61e+09   1.53e+11   GALFIT     0.007 0.007   1.07e+08   HII     13.2 
NGC3413                  Sersic                   Sersic           disk    1.4   10.7    10.82 0.04   0.999   1.36e+42   2.01    0.813   0.721   2.22e+09   1.98e+09   GALFIT     0     0       1.62e+07   HII     1.7 
NGC3408                  Sersic+psfAgn            Sersic           disk    1.4   13.4    10.60 0.04   0.929   1.13e+44   1.86    0.788   0.822   1.79e+11   1.96e+11   GALFIT     0.042 0.013   1.38e+08   HII     1.5 
NGC3408                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.00 0.06   0.929   4.93e+42   2.04    0.818   0.822   8.11e+09   1.96e+11   GALFIT     0.042 0.013   1.38e+08   HII     1.5 
NGC3430                  Sersic+exDisk            Sersic           bulge   4.0   1.5     12.22 0.05   0.988   1.14e+42   3.07    1.015   0.877   2.33e+09   4.45e+10   GALFIT     0.045 0.017   2.84e+07   HII     22.2 
NGC3430                  Sersic+exDisk            exDisk           disk    ---   19.3    8.91  0.04   0.988   2.41e+43   1.89    0.792   0.877   3.84e+10   4.45e+10   GALFIT     0.045 0.017   2.84e+07   HII     22.2 
CGCG95-055               Sersic+psfAgn            Sersic           disk    3.2   7.7     11.58 0.06   0.982   1.68e+42   2.57    0.914   0.910   3.09e+09   3.53e+09   GALFIT     0.127 0.065   2.57e+07   SN      1.5 
CGCG95-055               Sersic+psfAgn            psfAgn           bulge   ---   ---     13.67 0.09   0.982   2.45e+41   3.93    1.215   0.910   5.99e+08   3.53e+09   GALFIT     0.127 0.065   2.57e+07   SN      1.5 
IRAS10565+2448W          Sersic_n4                Sersic_n4        bulge   4.0   0.7     11.46 0.04   0.905   8.96e+43   2.65    0.929   0.865   1.67e+11   1.56e+11   GALFIT     1.000 0.265   1.85e+08   SN      15.5 
UGC6074                  Sersic+exDisk            Sersic           bulge   4.0   0.6     12.19 0.05   0.981   2.09e+42   3.53    1.117   1.002   4.70e+09   1.85e+10   GALFIT     0.227 0.073   3.80e+07   HII     6.9 
UGC6074                  Sersic+exDisk            exDisk           disk    ---   7.1     10.86 0.04   0.981   7.11e+42   2.15    0.837   1.002   1.20e+10   1.85e+10   GALFIT     0.227 0.073   3.80e+07   HII     6.9 
NGC3495                  Sersic+psfAgn            Sersic           disk    1.1   85.2    8.46  0.03   0.992   1.39e+43   2.01    0.813   0.862   2.27e+10   2.41e+10   GALFIT     0.004 0.002   1.75e+07   HII     5.0 
NGC3495                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.46 0.06   0.992   5.53e+40   2.65    0.929   0.862   1.03e+08   2.41e+10   GALFIT     0.004 0.002   1.75e+07   HII     5.0 
UGC6103                  Sersic+psfAgn            Sersic           disk    0.7   10.6    10.95 0.04   0.951   3.69e+43   1.44    0.721   0.737   5.35e+10   6.53e+10   GALFIT     0.158 0.017   9.17e+07   HII     9.8 
UGC6103                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.77 0.04   0.951   6.91e+42   1.35    0.708   0.737   9.84e+09   6.53e+10   GALFIT     0.158 0.017   9.17e+07   HII     9.8 
UGC6135                  Sersic+psfAgn            Sersic           disk    1.7   9.0     9.93  0.04   0.961   9.38e+43   2.01    0.813   0.826   1.53e+11   1.60e+11   GALFIT     0.026 0.007   9.09e+07   LINER   4.8 
UGC6135                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.88 0.06   0.961   2.47e+42   4.47    1.361   0.826   6.76e+09   1.60e+11   GALFIT     0.026 0.007   9.09e+07   LINER   4.8 
CGCG241-078              Sersic+psfAgn            Sersic           disk    2.0   3.7     11.80 0.06   0.925   2.40e+43   2.75    0.949   0.889   4.58e+10   5.36e+10   GALFIT     0.195 0.072   1.11e+08   HII     8.1 
CGCG241-078              Sersic+psfAgn            psfAgn           bulge   ---   ---     13.34 0.13   0.925   5.81e+42   2.62    0.923   0.889   1.08e+10   5.36e+10   GALFIT     0.195 0.072   1.11e+08   HII     8.1 
IC676                    Sersic+psfAgn            Sersic           disk    3.0   21.8    9.70  0.04   0.986   1.04e+43   1.96    0.804   0.809   1.68e+10   1.73e+10   GALFIT     0.016 0.006   2.69e+07   HII     5.7 
IC676                    Sersic+psfAgn            psfAgn           bulge   ---   ---     14.17 0.09   0.986   1.70e+41   -0.48   0.482   0.809   1.65e+08   1.73e+10   GALFIT     0.016 0.006   2.69e+07   HII     5.7 
IRAS11102+3026           Sersic                   Sersic           mixed   2.0   2.7     12.22 0.04   0.936   2.25e+43   NA      NA      0.916   ---        4.15e+10   C->B/T     0.130 0.034   1.30e+08   LINER   7.0 
IC2637                   Sersic                   Sersic           mixed   5.4   11.9    10.15 0.04   0.930   1.47e+44   NA      NA      0.795   ---        2.36e+11   C->B/T     0.188 0.050   1.28e+08   SN      7.4 
MCG9-19-013              Sersic+exDisk            Sersic           bulge   4.0   3.9     13.07 0.10   0.852   2.27e+43   3.20    1.043   0.918   4.76e+10   1.01e+11   GALFIT     0.417 0.165   2.02e+08   TO      2.7 
MCG9-19-013              Sersic+exDisk            exDisk           disk    ---   2.8     12.71 0.05   0.852   3.17e+43   1.93    0.799   0.918   5.10e+10   1.01e+11   GALFIT     0.417 0.165   2.02e+08   TO      2.7 
2MASXJ11193404+5335181   Sersic_n1                Sersic_n1        disk    1.0   1.1     12.26 0.04   0.625   1.73e+44   2.01    0.813   0.821   2.83e+11   2.85e+11   GALFIT     0     0       4.47e+08   NA      6.6 
NGC3633                  Sersic+exDisk            Sersic           bulge   4.0   0.9     11.74 0.04   0.980   1.97e+42   3.57    1.127   0.928   4.47e+09   2.06e+10   GALFIT     0.178 0.067   3.00e+07   HII     9.5 
NGC3633                  Sersic+exDisk            exDisk           disk    ---   7.3     10.08 0.03   0.980   9.08e+42   2.47    0.895   0.928   1.64e+10   2.06e+10   GALFIT     0.178 0.067   3.00e+07   HII     9.5 
NGC3652                  Sersic+psfAgn            Sersic           disk    1.2   22.5    10.21 0.04   0.985   2.16e+42   1.13    0.676   0.734   2.94e+09   3.22e+09   GALFIT     0.007 0.011   1.55e+07   HII     4.7 
NGC3652                  Sersic+psfAgn            psfAgn           bulge   ---   ---     15.60 0.13   0.985   1.51e+40   2.84    0.967   0.734   2.94e+07   3.22e+09   GALFIT     0.007 0.011   1.55e+07   HII     4.7 
NGC3656                  Sersic+psfAgn            Sersic           disk    3.1   17.0    9.09  0.04   0.979   3.43e+43   2.94    0.988   1.012   6.82e+10   7.19e+10   GALFIT     0.025 0.011   3.70e+07   LINER   12.1 
NGC3656                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.05 0.06   0.979   8.95e+41   2.94    0.988   1.012   1.78e+09   7.19e+10   GALFIT     0.025 0.011   3.70e+07   LINER   12.1 
NGC3659                  Sersic+psfAgn            Sersic           disk    0.8   15.6    10.45 0.04   0.995   3.21e+42   1.51    0.732   0.741   4.73e+09   4.83e+09   GALFIT     0.009 0.006   2.10e+07   HII     4.6 
NGC3659                  Sersic+psfAgn            psfAgn           bulge   ---   ---     15.55 0.11   0.995   2.93e+40   1.72    0.765   0.741   4.51e+07   4.83e+09   GALFIT     0.009 0.006   2.10e+07   HII     4.6 
NGC3664                  Sersic                   Sersic           disk    0.5   11.5    12.43 0.05   0.995   8.50e+41   2.01    0.813   0.733   1.39e+09   1.25e+09   GALFIT     0     0       2.69e+07   HII     2.0 
NGC3666                  Sersic+exDisk            Sersic           bulge   4.0   7.2     11.53 0.09   0.992   7.14e+41   4.54    1.381   0.843   1.98e+09   9.97e+09   GALFIT     0.121 0.048   1.63e+07   HII     13.2 
NGC3666                  Sersic+exDisk            exDisk           disk    ---   16.4    9.38  0.03   0.992   5.17e+42   1.96    0.804   0.843   8.36e+09   9.97e+09   GALFIT     0.121 0.048   1.63e+07   HII     13.2 
IC691                    Sersic_n4                Sersic_n4        bulge   4.0   2.8     11.02 0.04   0.990   1.10e+42   2.65    0.929   0.722   2.06e+09   1.59e+09   GALFIT     1.000 0.265   1.60e+07   HII     6.9 
NGC3686                  Sersic+psfAgn            Sersic           disk    1.4   51.2    8.10  0.04   0.990   2.78e+43   1.82    0.781   0.770   4.37e+10   4.35e+10   GALFIT     0.012 0.001   2.10e+07   HII     13.2 
NGC3686                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.85 0.04   0.990   3.50e+41   0.82    0.633   0.770   4.46e+08   4.35e+10   GALFIT     0.012 0.001   2.10e+07   HII     13.2 
UGC6469                  Sersic                   Sersic           disk    1.5   7.2     11.37 0.04   0.977   3.23e+43   2.01    0.813   0.744   5.28e+10   4.83e+10   GALFIT     0     0       1.03e+08   HII     7.0 
IC698                    Sersic+psfAgn            Sersic           disk    1.3   7.8     10.26 0.03   0.931   7.61e+43   2.30    0.864   0.855   1.32e+11   1.40e+11   GALFIT     0.060 0.015   9.68e+07   HII     13.2 
IC698                    Sersic+psfAgn            psfAgn           bulge   ---   ---     13.25 0.05   0.931   4.85e+42   3.53    1.117   0.855   1.09e+10   1.40e+11   GALFIT     0.060 0.015   9.68e+07   HII     13.2 
IRAS11267+1558           Sersic                   Sersic           disk    0.2   0.7     14.21 0.06   0.743   9.25e+43   2.01    0.813   0.683   1.51e+11   1.27e+11   GALFIT     0     0       7.37e+08   HII     1.5 
NGC3705                  Sersic+psfAgn            Sersic           disk    2.0   28.2    7.96  0.03   0.993   1.91e+43   2.46    0.893   0.707   3.43e+10   2.82e+10   GALFIT     0.037 0.004   1.63e+07   LINER   13.2 
NGC3705                  Sersic+psfAgn            psfAgn           bulge   ---   ---     11.50 0.03   0.993   7.34e+41   4.49    1.366   0.707   2.02e+09   2.82e+10   GALFIT     0.037 0.004   1.63e+07   LINER   13.2 
MCG3-29-061              Sersic+psfAgn            Sersic           disk    1.1   8.7     11.27 0.04   0.963   1.51e+43   2.13    0.833   0.844   2.53e+10   2.81e+10   GALFIT     0.085 0.024   6.75e+07   HII     6.9 
MCG3-29-061              Sersic+psfAgn            psfAgn           bulge   ---   ---     13.85 0.06   0.963   1.40e+42   2.13    0.833   0.844   2.35e+09   2.81e+10   GALFIT     0.085 0.024   6.75e+07   HII     6.9 
NGC3720                  Sersic                   Sersic           mixed   3.4   18.8    9.26  0.04   0.960   1.69e+44   NA      NA      0.871   ---        2.97e+11   C->B/T     0.089 0.024   8.98e+07   HII     4.0 
NGC3729                  Sersic+psfAgn            Sersic           disk    1.5   43.3    8.31  0.04   0.999   1.53e+43   2.04    0.818   0.841   2.52e+10   2.64e+10   GALFIT     0.018 0.004   1.71e+07   HII     5.0 
NGC3729                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.66 0.04   0.999   2.79e+41   2.49    0.899   0.841   5.05e+08   2.64e+10   GALFIT     0.018 0.004   1.71e+07   HII     5.0 
MCG10-17-019             Sersic+psfAgn            Sersic           disk    2.2   6.6     10.89 0.04   0.942   7.48e+43   2.07    0.823   0.828   1.24e+11   1.29e+11   GALFIT     0.033 0.016   1.28e+08   HII     5.0 
MCG10-17-019             Sersic+psfAgn            psfAgn           bulge   ---   ---     14.55 0.14   0.942   2.57e+42   2.07    0.823   0.828   4.26e+09   1.29e+11   GALFIT     0.033 0.016   1.28e+08   HII     5.0 
NGC3758                  Sersic+psfAgn            Sersic           disk    2.0   10.1    10.64 0.04   0.878   9.34e+43   1.81    0.779   0.805   1.46e+11   2.17e+11   GALFIT     0.302 0.067   1.32e+08   SN      4.8 
NGC3758                  Sersic+psfAgn            psfAgn           bulge   ---   ---     11.55 0.04   0.878   4.04e+43   0.90    0.644   0.805   5.23e+10   2.17e+11   GALFIT     0.302 0.067   1.32e+08   SN      4.8 
UGC6583                  Sersic+psfAgn            Sersic           disk    1.1   6.0     11.29 0.04   0.970   2.85e+43   1.44    0.721   0.742   4.13e+10   4.66e+10   GALFIT     0.086 0.032   9.32e+07   HII     8.7 
UGC6583                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.85 0.05   0.970   2.69e+42   1.34    0.706   0.742   3.82e+09   4.66e+10   GALFIT     0.086 0.032   9.32e+07   HII     8.7 
MCG1-30-003              Sersic+psfAgn            Sersic           disk    0.4   6.2     12.18 0.03   0.924   2.28e+43   1.84    0.784   0.727   3.60e+10   4.02e+10   GALFIT     0.169 0.065   1.29e+08   HII     7.0 
MCG1-30-003              Sersic+psfAgn            psfAgn           bulge   ---   ---     13.91 0.04   0.924   4.64e+42   2.66    0.931   0.727   8.69e+09   4.02e+10   GALFIT     0.169 0.065   1.29e+08   HII     7.0 
NGC3769                  Sersic+psfAgn            Sersic           disk    1.2   26.4    9.21  0.04   0.993   6.66e+42   1.74    0.768   0.801   1.03e+10   1.08e+10   GALFIT     0.010 0.004   1.71e+07   HII     5.0 
NGC3769                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.20 0.05   0.993   6.72e+40   1.92    0.797   0.801   1.08e+08   1.08e+10   GALFIT     0.010 0.004   1.71e+07   HII     5.0 
NGC3773                  Sersic+psfAgn            Sersic           disk    3.9   22.4    10.27 0.05   0.995   2.28e+42   2.01    0.813   0.729   3.73e+09   3.41e+09   GALFIT     0.022 0.011   1.63e+07   HII     2.3 
NGC3773                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.39 0.08   0.995   5.14e+40   2.65    0.929   0.729   9.61e+07   3.41e+09   GALFIT     0.022 0.011   1.63e+07   HII     2.3 
NGC3781                  Sersic                   Sersic           mixed   8.3   8.4     10.10 0.04   0.937   1.01e+44   NA      NA      0.922   ---        1.88e+11   C->B/T     0.166 0.044   1.04e+08   SN      14.2 
UGC6625                  Sersic+psfAgn+exDisk     Sersic           bulge   4.0   8.2     11.45 0.09   0.927   6.76e+43   3.27    1.058   0.811   1.44e+11   1.92e+11   GALFIT     0.573 0.090   1.58e+08   TO      5.0 
UGC6625                  Sersic+psfAgn+exDisk     psfAgn           AGN     ---   ---     14.43 0.11   0.927   4.34e+42   NA      NA      0.811   ---        1.92e+11   GALFIT     0.573 0.090   1.58e+08   TO      5.0 
UGC6625                  Sersic+psfAgn+exDisk     exDisk           disk    ---   5.9     11.77 0.07   0.927   5.03e+43   1.32    0.703   0.811   7.11e+10   1.92e+11   GALFIT     0.573 0.090   1.58e+08   TO      5.0 
NGC3808_NED02            Sersic+psfAgn            Sersic           disk    2.2   4.5     11.58 0.04   0.944   2.81e+43   1.77    0.773   0.747   4.37e+10   4.75e+10   GALFIT     0.109 0.029   1.07e+08   HII     4.0 
NGC3808_NED02            Sersic+psfAgn            psfAgn           bulge   ---   ---     13.86 0.06   0.944   3.44e+42   1.58    0.743   0.747   5.14e+09   4.75e+10   GALFIT     0.109 0.029   1.07e+08   HII     4.0 
NGC3811                  Sersic+exDisk            Sersic           bulge   4.0   1.1     11.34 0.04   0.977   9.26e+42   2.43    0.887   0.885   1.65e+10   6.94e+10   GALFIT     0.237 0.033   5.42e+07   HII     14.5 
NGC3811                  Sersic+exDisk            exDisk           disk    ---   12.6    10.07 0.04   0.977   2.98e+43   1.99    0.809   0.885   4.85e+10   6.94e+10   GALFIT     0.237 0.033   5.42e+07   HII     14.5 
NGC3822                  Sersic+psfAgn            Sersic           disk    1.7   9.5     9.60  0.03   0.936   1.34e+44   2.28    0.860   0.873   2.32e+11   2.49e+11   GALFIT     0.050 0.013   9.46e+07   SN      8.7 
NGC3822                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.79 0.05   0.936   7.11e+42   1.92    0.797   0.873   1.14e+10   2.49e+11   GALFIT     0.050 0.013   9.46e+07   SN      8.7 
UGC6665                  Sersic+exDisk            Sersic           bulge   4.0   2.5     11.89 0.07   0.964   1.35e+43   2.65    0.929   0.643   2.52e+10   2.99e+10   GALFIT     0.584 0.122   8.50e+07   HII     8.1 
UGC6665                  Sersic+exDisk            exDisk           disk    ---   2.4     12.26 0.06   0.964   9.62e+42   2.01    0.813   0.643   1.57e+10   2.99e+10   GALFIT     0.584 0.122   8.50e+07   HII     8.1 
MCG3-30-051              Sersic                   Sersic           disk    1.2   5.2     11.15 0.04   0.956   3.00e+43   2.01    0.813   0.832   4.91e+10   5.03e+10   GALFIT     0     0       9.04e+07   HII     8.7 
NGC3839                  Sersic+psfAgn            Sersic           disk    1.3   8.3     10.71 0.03   0.946   4.54e+43   1.69    0.760   0.743   6.94e+10   7.04e+10   GALFIT     0.039 0.021   9.13e+07   HII     13.2 
NGC3839                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.19 0.09   0.946   1.84e+42   1.76    0.771   0.743   2.85e+09   7.04e+10   GALFIT     0.039 0.021   9.13e+07   HII     13.2 
UGC6732                  Sersic+psfAgn            Sersic           disk    1.8   4.9     10.31 0.04   0.978   2.34e+43   2.14    0.835   0.820   3.93e+10   4.27e+10   GALFIT     0.094 0.018   5.36e+07   LINER   2.3 
UGC6732                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.77 0.06   0.978   2.43e+42   2.55    0.910   0.820   4.45e+09   4.27e+10   GALFIT     0.094 0.018   5.36e+07   LINER   2.3 
IC730                    Sersic+psfAgn            Sersic           disk    2.7   5.8     10.41 0.04   0.931   6.13e+43   2.98    0.996   0.935   1.23e+11   1.28e+11   GALFIT     0.097 0.034   9.31e+07   HII     13.2 
IC730                    Sersic+psfAgn            psfAgn           bulge   ---   ---     12.83 0.09   0.931   6.60e+42   3.07    1.015   0.935   1.35e+10   1.28e+11   GALFIT     0.097 0.034   9.31e+07   HII     13.2 
IC732_NED01              Sersic+exDisk            Sersic           bulge   4.0   1.3     12.36 0.09   0.905   1.38e+43   2.47    0.895   0.896   2.49e+10   5.15e+10   GALFIT     0.484 0.144   1.10e+08   HII     8.4 
IC732_NED01              Sersic+exDisk            exDisk           disk    ---   3.7     12.29 0.07   0.905   1.47e+43   2.36    0.875   0.896   2.59e+10   5.15e+10   GALFIT     0.484 0.144   1.10e+08   HII     8.4 
NGC3912                  Sersic+psfAgn            Sersic           disk    1.3   17.5    9.99  0.04   0.989   5.60e+42   1.57    0.741   0.780   8.35e+09   8.94e+09   GALFIT     0.022 0.006   2.25e+07   HII     9.5 
NGC3912                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.12 0.04   0.989   1.25e+41   1.25    0.693   0.780   1.74e+08   8.94e+09   GALFIT     0.022 0.006   2.25e+07   HII     9.5 
NGC3928                  Sersic                   Sersic           mixed   3.7   8.0     9.70  0.04   0.993   4.14e+42   NA      NA      0.773   ---        6.44e+09   C->B/T     0.179 0.047   1.69e+07   HII     4.2 
NGC3934                  Sersic                   Sersic           mixed   4.9   11.0    10.20 0.04   0.956   3.34e+43   NA      NA      0.907   ---        6.10e+10   C->B/T     0.119 0.032   6.16e+07   LINER   5.7 
UGC6865                  Sersic+exDisk            Sersic           bulge   4.0   2.7     11.59 0.05   0.965   2.06e+43   4.56    1.387   1.030   5.75e+10   1.70e+11   GALFIT     0.253 0.026   9.12e+07   HII     7.4 
UGC6865                  Sersic+exDisk            exDisk           disk    ---   11.6    10.41 0.04   0.965   6.09e+43   2.40    0.882   1.030   1.08e+11   1.70e+11   GALFIT     0.253 0.026   9.12e+07   HII     7.4 
UGC6901                  Sersic                   Sersic           mixed   2.4   7.5     10.49 0.04   0.951   7.77e+43   NA      NA      0.836   ---        1.31e+11   C->B/T     0.167 0.044   1.08e+08   HII     8.7 
CGCG013-010              Sersic                   Sersic           mixed   2.3   4.4     10.90 0.03   0.906   1.30e+44   NA      NA      0.957   ---        2.50e+11   C->B/T     0.151 0.040   1.72e+08   HII     4.7 
NGC4014                  Sersic+psfAgn            Sersic           disk    1.7   11.1    9.55  0.04   0.968   6.36e+43   2.26    0.856   0.932   1.10e+11   1.21e+11   GALFIT     0.018 0.003   6.26e+07   HII     12.1 
NGC4014                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.92 0.08   0.968   1.14e+42   5.44    1.667   0.932   3.82e+09   1.21e+11   GALFIT     0.018 0.003   6.26e+07   HII     12.1 
NGC4010                  Sersic                   Sersic           disk    1.3   53.9    9.35  0.04   0.989   5.83e+42   2.01    0.813   0.468   9.54e+09   5.49e+09   GALFIT     0     0       1.71e+07   HII     5.0 
NGC4018                  Sersic+exDisk            Sersic           bulge   4.0   5.3     12.60 0.09   0.939   5.00e+42   2.20    0.846   0.812   8.51e+09   5.50e+10   GALFIT     0.149 0.040   7.26e+07   HII     5.5 
NGC4018                  Sersic+exDisk            exDisk           disk    ---   8.6     10.71 0.04   0.939   2.85e+43   1.81    0.779   0.812   4.47e+10   5.50e+10   GALFIT     0.149 0.040   7.26e+07   HII     5.5 
NGC4020                  Sersic+psfAgn            Sersic           disk    0.6   26.4    10.50 0.04   0.996   1.42e+42   1.54    0.736   0.766   2.10e+09   2.21e+09   GALFIT     0.005 0.018   1.43e+07   LINER   1.0 
NGC4020                  Sersic+psfAgn            psfAgn           bulge   ---   ---     16.16 0.16   0.996   7.75e+39   3.66    1.148   0.766   1.79e+07   2.21e+09   GALFIT     0.005 0.018   1.43e+07   LINER   1.0 
IRAS11571+3003           Sersic+psfAgn            Sersic           disk    0.7   4.8     13.16 0.06   0.921   2.65e+43   2.35    0.873   0.880   4.65e+10   7.11e+10   GALFIT     0.338 0.090   2.19e+08   HII     4.5 
IRAS11571+3003           Sersic+psfAgn            psfAgn           bulge   ---   ---     13.89 0.07   0.921   1.35e+43   3.43    1.094   0.880   2.97e+10   7.11e+10   GALFIT     0.338 0.090   2.19e+08   HII     4.5 
UGC7017                  Sersic+psfAgn            Sersic           disk    0.9   8.4     10.57 0.04   0.964   1.92e+43   1.98    0.808   0.798   3.12e+10   3.33e+10   GALFIT     0.068 0.011   5.52e+07   HII     8.3 
UGC7017                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.42 0.05   0.964   1.39e+42   2.10    0.828   0.798   2.32e+09   3.33e+10   GALFIT     0.068 0.011   5.52e+07   HII     8.3 
UGC7016                  Sersic+psfAgn            Sersic           disk    2.4   15.7    9.97  0.04   0.936   1.30e+44   2.56    0.912   0.926   2.39e+11   2.58e+11   GALFIT     0.061 0.008   1.10e+08   SN      3.8 
UGC7016                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.93 0.04   0.936   8.49e+42   2.77    0.953   0.926   1.63e+10   2.58e+11   GALFIT     0.061 0.008   1.10e+08   SN      3.8 
MCG3-31-030              Sersic                   Sersic           disk    0.6   9.1     11.38 0.04   0.996   5.31e+41   2.01    0.813   0.732   8.69e+08   7.82e+08   GALFIT     0     0       1.31e+07   HII     1.0 
NGC4062                  Sersic+exDisk            Sersic           bulge   4.0   4.8     11.95 0.06   0.993   4.85e+41   3.47    1.103   0.839   1.08e+09   3.00e+10   GALFIT     0.027 0.007   1.63e+07   HII     13.2 
NGC4062                  Sersic+exDisk            exDisk           disk    ---   34.8    8.07  0.04   0.993   1.73e+43   2.11    0.830   0.839   2.89e+10   3.00e+10   GALFIT     0.027 0.007   1.63e+07   HII     13.2 
NGC4064                  Sersic                   Sersic           mixed   2.1   32.7    8.63  0.04   0.997   2.82e+42   NA      NA      0.900   ---        5.10e+09   C->B/T     0.122 0.032   8.50e+06   HII     3.2 
CGCG098-059              Sersic+psfAgn            Sersic           disk    1.9   5.2     10.99 0.04   0.935   4.35e+43   2.04    0.818   0.841   7.16e+10   8.53e+10   GALFIT     0.137 0.035   1.02e+08   HII     8.7 
CGCG098-059              Sersic+psfAgn            psfAgn           bulge   ---   ---     12.99 0.06   0.935   6.90e+42   2.22    0.849   0.841   1.18e+10   8.53e+10   GALFIT     0.137 0.035   1.02e+08   HII     8.7 
NGC4116                  Sersic_n4                Sersic_n4        bulge   4.0   31.0    10.61 0.04   0.998   1.61e+42   2.65    0.929   0.806   3.01e+09   2.62e+09   GALFIT     1.000 0.265   1.60e+07   HII     2.3 
NGC4136                  Sersic+psfAgn            Sersic           disk    1.0   26.8    9.76  0.04   0.991   3.64e+42   1.76    0.771   0.823   5.65e+09   6.31e+09   GALFIT     0.044 0.008   1.63e+07   HII     1.7 
NGC4136                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.10 0.04   0.991   1.68e+41   1.01    0.659   0.823   2.23e+08   6.31e+09   GALFIT     0.044 0.008   1.63e+07   HII     1.7 
NGC4150                  Sersic+psfAgn            Sersic           disk    3.6   19.6    8.79  0.04   0.994   6.30e+42   2.22    0.849   0.881   1.08e+10   1.22e+10   GALFIT     0.086 0.022   1.37e+07   SN      1.0 
NGC4150                  Sersic+psfAgn            psfAgn           bulge   ---   ---     11.36 0.04   0.994   5.90e+41   3.01    1.002   0.881   1.19e+09   1.22e+10   GALFIT     0.086 0.022   1.37e+07   SN      1.0 
IRAS12086+1441           Sersic                   Sersic           disk    1.1   2.0     12.94 0.04   0.983   1.25e+41   2.01    0.813   0.783   2.04e+08   1.96e+08   GALFIT     0     0       1.31e+07   HII     5.3 
NGC4162                  Sersic+exDisk            Sersic           bulge   4.0   1.2     12.00 0.05   0.983   3.12e+42   3.46    1.101   0.864   6.91e+09   6.45e+10   GALFIT     0.084 0.035   4.25e+07   HII     22.2 
NGC4162                  Sersic+exDisk            exDisk           disk    ---   11.0    9.41  0.04   0.983   3.39e+43   1.83    0.783   0.864   5.34e+10   6.45e+10   GALFIT     0.084 0.035   4.25e+07   HII     22.2 
NGC4178                  Sersic+psfAgn            Sersic           disk    2.2   103.5   8.83  0.04   1.005   9.23e+42   1.65    0.754   0.797   1.40e+10   1.48e+10   GALFIT     0     0       1.68e+07   HII     14.5 
NGC4178                  Sersic+psfAgn            psfAgn           bulge   ---   ---     18.30 2.04   1.005   1.50e+39   2.74    0.947   0.797   2.86e+06   1.48e+10   GALFIT     0     0       1.68e+07   HII     14.5 
IRAS12112+0305           Sersic                   Sersic           disk    0.2   2.3     12.86 0.03   0.821   6.02e+43   2.01    0.813   0.788   9.85e+10   9.54e+10   GALFIT     0     0       3.04e+08   SN      15.5 
NGC4189                  Sersic+psfAgn            Sersic           disk    1.0   38.4    8.95  0.04   0.990   8.14e+42   2.00    0.811   0.848   1.33e+10   1.43e+10   GALFIT     0.028 0.003   1.68e+07   HII     5.0 
NGC4189                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.80 0.04   0.990   2.35e+41   2.21    0.847   0.848   4.00e+08   1.43e+10   GALFIT     0.028 0.003   1.68e+07   HII     5.0 
NGC4194                  Sersic+psfAgn            Sersic           disk    5.0   5.9     9.60  0.04   0.981   2.04e+43   0.85    0.637   0.687   2.61e+10   3.03e+10   GALFIT     0.074 0.014   3.60e+07   HII     14.2 
NGC4194                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.35 0.05   0.981   1.62e+42   3.47    1.103   0.687   3.60e+09   3.03e+10   GALFIT     0.074 0.014   3.60e+07   HII     14.2 
NGC4204                  Sersic                   Sersic           disk    1.2   30.0    11.07 0.05   1.002   4.14e+41   2.01    0.813   0.738   6.77e+08   6.15e+08   GALFIT     0     0       1.00e+07   HII     1.0 
NGC4207                  Sersic+exDisk            Sersic           bulge   4.0   16.7    10.10 0.04   0.990   2.82e+42   2.92    0.983   0.861   5.58e+09   1.04e+10   GALFIT     0.468 0.040   1.68e+07   HII     5.0 
NGC4207                  Sersic+exDisk            exDisk           disk    ---   12.0    9.96  0.03   0.990   3.21e+42   2.05    0.820   0.861   5.30e+09   1.04e+10   GALFIT     0.468 0.040   1.68e+07   HII     5.0 
UGC7286                  Sersic                   Sersic           mixed   5.4   10.0    10.64 0.04   0.940   7.69e+43   NA      NA      0.941   ---        1.46e+11   C->B/T     0.169 0.045   1.15e+08   HII     3.0 
NGC4234                  Sersic+psfAgn            Sersic           disk    0.7   19.6    10.27 0.04   0.989   7.69e+42   1.39    0.714   0.746   1.10e+10   1.17e+10   GALFIT     0.013 0.006   3.00e+07   HII     4.7 
NGC4234                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.98 0.08   0.989   1.00e+41   3.16    1.034   0.746   2.08e+08   1.17e+10   GALFIT     0.013 0.006   3.00e+07   HII     4.7 
NGC4237                  Sersic+exDisk            Sersic           bulge   4.0   30.6    9.24  0.05   0.992   6.25e+42   2.51    0.902   0.849   1.13e+10   2.44e+10   GALFIT     0.438 0.004   1.68e+07   HII     13.2 
NGC4237                  Sersic+exDisk            exDisk           disk    ---   22.0    8.97  0.04   0.992   8.01e+42   1.94    0.801   0.849   1.29e+10   2.44e+10   GALFIT     0.438 0.004   1.68e+07   HII     13.2 
NGC4244                  Sersic+psfAgn            Sersic           disk    0.9   152.3   7.67  0.04   0.999   1.75e+42   1.65    0.754   0.767   2.65e+09   2.70e+09   GALFIT     0.004 0.001   4.30e+06   HII     1.8 
NGC4244                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.66 0.04   0.999   7.03e+39   1.65    0.754   0.767   1.07e+07   2.70e+09   GALFIT     0.004 0.001   4.30e+06   HII     1.8 
NGC4253                  Sersic+psfAgn            Sersic           disk    1.4   10.0    10.65 0.04   0.944   2.42e+43   1.84    0.784   0.805   3.82e+10   6.87e+10   GALFIT     0.432 0.004   6.49e+07   SN      4.8 
NGC4253                  Sersic+psfAgn            psfAgn           bulge   ---   ---     10.95 0.04   0.944   1.84e+43   1.85    0.786   0.805   2.91e+10   6.87e+10   GALFIT     0.432 0.004   6.49e+07   SN      4.8 
MCG3-32-005              Sersic                   Sersic           disk    1.0   4.7     11.15 0.04   0.992   6.54e+41   2.01    0.813   0.816   1.07e+09   1.07e+09   GALFIT     0     0       1.31e+07   HII     2.8 
NGC4290                  Sersic+psfAgn            Sersic           disk    1.6   25.1    9.36  0.04   0.982   2.69e+43   2.16    0.839   0.857   4.54e+10   5.08e+10   GALFIT     0.085 0.008   3.70e+07   HII     14.5 
NGC4290                  Sersic+psfAgn            psfAgn           bulge   ---   ---     11.94 0.04   0.982   2.50e+42   1.77    0.773   0.857   3.89e+09   5.08e+10   GALFIT     0.085 0.008   3.70e+07   HII     14.5 
NGC4294                  Sersic+exDisk            Sersic           bulge   4.0   26.4    11.75 0.32   0.994   6.20e+41   2.86    0.971   0.699   1.21e+09   5.60e+09   GALFIT     0.155 0.119   1.68e+07   HII     4.2 
NGC4294                  Sersic+exDisk            exDisk           disk    ---   23.3    9.91  0.04   0.994   3.38e+42   1.26    0.694   0.699   4.72e+09   5.60e+09   GALFIT     0.155 0.119   1.68e+07   HII     4.2 
NGC4314                  Sersic+exDisk            Sersic           bulge   4.0   21.8    8.18  0.04   0.992   1.56e+43   2.64    0.927   0.916   2.91e+10   5.48e+10   GALFIT     0.525 0.096   1.63e+07   LINER   3.2 
NGC4314                  Sersic+exDisk            exDisk           disk    ---   36.9    8.29  0.04   0.992   1.41e+43   2.15    0.837   0.916   2.37e+10   5.48e+10   GALFIT     0.525 0.096   1.63e+07   LINER   3.2 
NGC4385                  Sersic+psfAgn            Sersic           disk    3.6   23.7    9.69  0.04   0.990   1.23e+43   1.46    0.724   0.796   1.79e+10   2.06e+10   GALFIT     0.041 0.005   2.90e+07   HII     6.9 
NGC4385                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.10 0.05   0.990   5.31e+41   1.14    0.677   0.796   7.23e+08   2.06e+10   GALFIT     0.041 0.005   2.90e+07   HII     6.9 
NGC4395                  Sersic+exDisk            Sersic           bulge   4.0   12.8    12.25 0.18   0.999   3.08e+40   0.83    0.635   0.750   3.94e+07   4.35e+08   GALFIT     0.107 0.059   4.70e+06   SN      1.8 
NGC4395                  Sersic+exDisk            exDisk           disk    ---   33.4    9.94  0.04   0.999   2.58e+41   1.75    0.770   0.750   4.00e+08   4.35e+08   GALFIT     0.107 0.059   4.70e+06   SN      1.8 
NGC4396                  Sersic+exDisk            Sersic           bulge   4.0   7.0     13.54 0.35   0.997   1.20e+41   2.65    0.929   0.816   2.24e+08   3.88e+09   GALFIT     0.051 0.086   1.68e+07   HII     2.3 
NGC4396                  Sersic+exDisk            exDisk           disk    ---   23.6    10.36 0.04   0.997   2.24e+42   2.01    0.813   0.816   3.66e+09   3.88e+09   GALFIT     0.051 0.086   1.68e+07   HII     2.3 
NGC4412                  Sersic+psfAgn            Sersic           disk    1.0   22.0    9.71  0.03   0.979   1.33e+43   1.69    0.760   0.806   2.03e+10   2.25e+10   GALFIT     0.046 0.006   3.06e+07   SN      9.5 
NGC4412                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.99 0.03   0.979   6.47e+41   3.55    1.122   0.806   1.46e+09   2.25e+10   GALFIT     0.046 0.006   3.06e+07   SN      9.5 
NGC4418                  Sersic+exDisk            Sersic           bulge   4.0   2.2     11.19 0.04   0.987   3.07e+42   2.99    0.998   0.890   6.16e+09   1.48e+10   GALFIT     0.371 0.066   2.90e+07   SN      14.2 
NGC4418                  Sersic+exDisk            exDisk           disk    ---   11.4    10.62 0.03   0.987   5.20e+42   2.21    0.847   0.890   8.86e+09   1.48e+10   GALFIT     0.371 0.066   2.90e+07   SN      14.2 
NGC4420                  Sersic+psfAgn            Sersic           disk    0.7   21.7    9.65  0.03   0.994   4.71e+42   1.51    0.732   0.764   6.94e+09   7.30e+09   GALFIT     0.009 0.005   1.76e+07   HII     12.1 
NGC4420                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.74 0.08   0.994   4.33e+40   3.61    1.136   0.764   9.90e+07   7.30e+09   GALFIT     0.009 0.005   1.76e+07   HII     12.1 
NGC4424                  Sersic                   Sersic           mixed   1.7   25.1    9.51  0.03   0.999   6.25e+41   NA      NA      0.587   ---        7.39e+08   C->B/T     0.078 0.021   6.00e+06   HII     3.2 
NGC4435                  Sersic                   Sersic           mixed   4.2   21.4    7.56  0.04   0.988   2.89e+43   NA      NA      1.293   ---        1.50e+11   C->B/T     0.240 0.064   1.67e+07   LINER   2.0 
NGC4435                  Sersic                   Sersic           mixed   4.2   21.4    7.56  0.04   0.988   2.89e+43   NA      NA      1.293   ---        1.50e+11   C->B/T     0.240 0.064   1.67e+07   LINER   2.0 
NGC4448                  Sersic+exDisk            Sersic           bulge   4.0   18.6    8.58  0.04   0.993   1.08e+43   2.64    0.927   0.945   2.01e+10   4.93e+10   GALFIT     0.415 0.006   1.63e+07   HII     2.0 
NGC4448                  Sersic+exDisk            exDisk           disk    ---   32.6    8.21  0.04   0.993   1.52e+43   2.40    0.882   0.945   2.70e+10   4.93e+10   GALFIT     0.415 0.006   1.63e+07   HII     2.0 
NGC4470                  Sersic+psfAgn            Sersic           disk    0.6   14.6    10.16 0.03   0.996   2.69e+42   1.36    0.709   0.719   3.84e+09   3.92e+09   GALFIT     0.011 0.006   1.68e+07   HII     4.6 
NGC4470                  Sersic+psfAgn            psfAgn           bulge   ---   ---     15.01 0.09   0.996   3.09e+40   1.05    0.665   0.719   4.13e+07   3.92e+09   GALFIT     0.011 0.006   1.68e+07   HII     4.6 
IRAS12274+0018           Sersic+psfAgn            Sersic           disk    9.1   3.4     12.36 0.14   0.960   1.76e+42   2.51    0.902   0.894   3.19e+09   3.59e+09   GALFIT     0.119 0.032   3.81e+07   HII     3.0 
IRAS12274+0018           Sersic+psfAgn            psfAgn           bulge   ---   ---     14.53 0.13   0.960   2.38e+41   4.34    1.324   0.894   6.34e+08   3.59e+09   GALFIT     0.119 0.032   3.81e+07   HII     3.0 
NGC4491                  Sersic+psfAgn            Sersic           disk    1.4   23.9    9.84  0.03   0.995   3.61e+42   2.05    0.820   0.833   5.96e+09   6.16e+09   GALFIT     0.017 0.007   1.68e+07   HII     2.3 
NGC4491                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.26 0.05   0.995   6.15e+40   0.16    0.552   0.833   6.83e+07   6.16e+09   GALFIT     0.017 0.007   1.68e+07   HII     2.3 
NGC4500                  Sersic+psfAgn            Sersic           disk    5.1   10.3    9.66  0.04   0.978   4.01e+43   1.28    0.697   0.783   5.62e+10   6.62e+10   GALFIT     0.047 0.010   5.20e+07   HII     9.5 
NGC4500                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.93 0.05   0.978   1.97e+42   3.19    1.041   0.783   4.13e+09   6.62e+10   GALFIT     0.047 0.010   5.20e+07   HII     9.5 
NGC4495                  Sersic+psfAgn            Sersic           disk    2.6   9.0     10.25 0.04   0.949   4.60e+43   2.46    0.893   0.852   8.27e+10   8.25e+10   GALFIT     0.047 0.014   7.42e+07   HII     8.7 
NGC4495                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.52 0.08   0.949   2.26e+42   2.46    0.893   0.852   4.06e+09   8.25e+10   GALFIT     0.047 0.014   7.42e+07   HII     8.7 
IC3476                   Sersic                   Sersic           disk    1.2   23.6    10.60 0.04   0.995   1.79e+42   2.01    0.813   0.719   2.93e+09   2.59e+09   GALFIT     0     0       1.68e+07   HII     1.0 
NGC4509                  Sersic                   Sersic           disk    0.7   9.5     12.24 0.04   0.997   1.73e+41   2.01    0.813   0.625   2.83e+08   2.17e+08   GALFIT     0     0       1.11e+07   HII     1.0 
NGC4519                  Sersic+psfAgn            Sersic           disk    3.4   82.0    8.76  0.05   0.992   9.72e+42   0.96    0.652   0.793   1.28e+10   1.55e+10   GALFIT     0     0       1.68e+07   HII     9.5 
NGC4519                  Sersic+psfAgn            psfAgn           bulge   ---   ---     17.09 0.83   0.992   4.52e+39   -0.39   0.491   0.793   4.47e+06   1.55e+10   GALFIT     0     0       1.68e+07   HII     9.5 
NGC4548                  Sersic+exDisk            Sersic           bulge   4.0   22.5    8.01  0.04   0.994   1.81e+43   3.07    1.015   0.816   3.70e+10   9.73e+10   GALFIT     0.306 0.072   1.62e+07   SN      13.2 
NGC4548                  Sersic+exDisk            exDisk           disk    ---   81.2    7.12  0.04   0.994   4.10e+43   2.04    0.818   0.816   6.75e+10   9.73e+10   GALFIT     0.306 0.072   1.62e+07   SN      13.2 
IRAS12337+5044           Sersic+psfAgn            Sersic           disk    0.3   6.6     12.26 0.04   0.892   3.67e+43   1.90    0.794   0.734   5.86e+10   6.45e+10   GALFIT     0.157 0.042   1.72e+08   HII     4.5 
IRAS12337+5044           Sersic+psfAgn            psfAgn           bulge   ---   ---     14.08 0.06   0.892   6.86e+42   1.90    0.794   0.734   1.10e+10   6.45e+10   GALFIT     0.157 0.042   1.72e+08   HII     4.5 
IC3581                   Sersic+exDisk            Sersic           bulge   4.0   5.4     11.24 0.04   0.938   3.73e+43   2.99    0.998   0.842   7.49e+10   1.05e+11   GALFIT     0.600 0.035   1.06e+08   HII     6.0 
IC3581                   Sersic+exDisk            exDisk           disk    ---   3.9     11.68 0.04   0.938   2.49e+43   1.86    0.788   0.842   3.95e+10   1.05e+11   GALFIT     0.600 0.035   1.06e+08   HII     6.0 
NGC4592                  Sersic_n4                Sersic_n4        bulge   4.0   53.4    9.49  0.04   0.997   2.18e+42   2.65    0.929   0.727   4.07e+09   3.18e+09   GALFIT     1.000 0.265   1.11e+07   HII     4.6 
NGC4607                  Sersic+psfAgn            Sersic           disk    1.2   32.0    9.52  0.03   0.987   4.80e+42   2.33    0.869   1.054   8.39e+09   1.03e+10   GALFIT     0.006 0.003   1.68e+07   LINER   13.2 
NGC4607                  Sersic+psfAgn            psfAgn           bulge   ---   ---     15.07 0.10   0.987   2.89e+40   2.18    0.842   1.054   4.90e+07   1.03e+10   GALFIT     0.006 0.003   1.68e+07   LINER   13.2 
NGC4625                  Sersic+psfAgn            Sersic           disk    1.4   23.2    9.70  0.04   0.996   1.23e+42   1.61    0.747   0.760   1.85e+09   1.90e+09   GALFIT     0.013 0.003   9.20e+06   HII     1.8 
NGC4625                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.39 0.05   0.996   1.64e+40   3.36    1.078   0.760   3.56e+07   1.90e+09   GALFIT     0.013 0.003   9.20e+06   HII     1.8 
NGC4630                  Sersic                   Sersic           mixed   2.0   36.2    9.19  0.04   0.994   5.65e+42   NA      NA      0.695   ---        7.90e+09   C->B/T     0.103 0.027   1.56e+07   HII     2.0 
IC3690                   Sersic+psfAgn            Sersic           disk    1.1   6.9     11.46 0.04   0.988   4.90e+41   2.44    0.889   0.875   8.76e+08   9.99e+08   GALFIT     0.137 0.034   1.31e+07   HII     3.0 
IC3690                   Sersic+psfAgn            psfAgn           bulge   ---   ---     13.46 0.05   0.988   7.76e+40   2.44    0.889   0.875   1.39e+08   9.99e+08   GALFIT     0.137 0.034   1.31e+07   HII     3.0 
UGC7905_NED01            Sersic+exDisk            Sersic           bulge   4.0   3.4     12.93 0.12   0.963   4.45e+42   0.18    0.554   0.679   4.96e+09   1.87e+10   GALFIT     0.326 0.138   7.87e+07   HII     4.3 
UGC7905_NED01            Sersic+exDisk            exDisk           disk    ---   2.5     12.14 0.05   0.963   9.21e+42   1.38    0.712   0.679   1.32e+10   1.87e+10   GALFIT     0.326 0.138   7.87e+07   HII     4.3 
MCG5-30-069              Sersic+psfAgn            Sersic           disk    3.5   8.3     10.84 0.04   0.964   2.70e+43   2.70    0.939   0.899   5.10e+10   5.02e+10   GALFIT     0.023 0.011   7.40e+07   HII     9.8 
MCG5-30-069              Sersic+psfAgn            psfAgn           bulge   ---   ---     14.89 0.10   0.964   6.47e+41   5.17    1.576   0.899   2.05e+09   5.02e+10   GALFIT     0.023 0.011   7.40e+07   HII     9.8 
IC3721                   Sersic+exDisk            Sersic           bulge   4.0   3.4     10.88 0.04   0.945   4.52e+43   3.46    1.101   0.869   1.00e+11   1.40e+11   GALFIT     0.566 0.113   9.85e+07   HII     7.4 
IC3721                   Sersic+exDisk            exDisk           disk    ---   7.9     11.17 0.04   0.945   3.46e+43   1.91    0.796   0.869   5.54e+10   1.40e+11   GALFIT     0.566 0.113   9.85e+07   HII     7.4 
NGC4670                  Sersic+psfAgn            Sersic           disk    2.5   15.6    10.27 0.04   0.994   1.76e+42   0.63    0.609   0.647   2.16e+09   2.37e+09   GALFIT     0.040 0.009   1.43e+07   HII     2.3 
NGC4670                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.72 0.06   0.994   7.32e+40   -0.36   0.495   0.647   7.29e+07   2.37e+09   GALFIT     0.040 0.009   1.43e+07   HII     2.3 
NGC4675                  Sersic+exDisk            Sersic           bulge   4.0   0.8     11.92 0.04   0.955   1.07e+43   3.79    1.180   0.952   2.54e+10   7.03e+10   GALFIT     0.291 0.040   7.69e+07   HII     13.2 
NGC4675                  Sersic+exDisk            exDisk           disk    ---   9.3     10.95 0.04   0.955   2.61e+43   2.31    0.865   0.952   4.54e+10   7.03e+10   GALFIT     0.291 0.040   7.69e+07   HII     13.2 
MCG7-26-051              Sersic+exDisk            Sersic           bulge   4.0   4.3     11.96 0.05   0.842   3.31e+43   2.65    0.929   0.983   6.19e+10   1.71e+11   GALFIT     0.383 0.053   1.47e+08   HII     4.7 
MCG7-26-051              Sersic+exDisk            exDisk           disk    ---   3.1     11.44 0.04   0.842   5.34e+43   2.01    0.813   0.983   8.74e+10   1.71e+11   GALFIT     0.383 0.053   1.47e+08   HII     4.7 
NGC4689                  Sersic+exDisk            Sersic           bulge   4.0   83.0    8.25  0.05   0.995   1.56e+43   1.98    0.808   0.864   2.54e+10   5.56e+10   GALFIT     0.489 0.007   1.68e+07   HII     13.2 
NGC4689                  Sersic+exDisk            exDisk           disk    ---   79.4    8.20  0.04   0.995   1.63e+43   1.95    0.803   0.864   2.63e+10   5.56e+10   GALFIT     0.489 0.007   1.68e+07   HII     13.2 
NGC4688                  Sersic                   Sersic           disk    1.0   20.4    11.01 0.04   0.988   1.05e+42   2.01    0.813   0.787   1.72e+09   1.66e+09   GALFIT     0     0       1.56e+07   HII     2.8 
NGC4704                  Sersic                   Sersic           mixed   4.2   24.1    10.16 0.05   0.924   1.33e+44   NA      NA      0.917   ---        2.46e+11   C->B/T     0.105 0.028   1.23e+08   LINER   4.8 
NGC4701                  Sersic+psfAgn            Sersic           disk    1.6   18.1    9.65  0.03   0.993   3.69e+42   1.52    0.733   0.764   5.44e+09   5.78e+09   GALFIT     0.019 0.007   1.56e+07   HII     2.0 
NGC4701                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.93 0.06   0.993   7.17e+40   1.71    0.763   0.764   1.10e+08   5.78e+09   GALFIT     0.019 0.007   1.56e+07   HII     2.0 
IRAS12468+3436           Sersic_n1                Sersic_n1        disk    1.0   1.1     14.03 0.06   0.680   4.57e+43   2.01    0.813   0.926   7.48e+10   8.52e+10   GALFIT     0     0       4.98e+08   SN      3.5 
IRAS12470+1404           Sersic                   Sersic           mixed   2.0   2.2     13.34 0.06   0.993   8.71e+40   NA      NA      0.685   ---        1.20e+08   C->B/T     0.121 0.032   1.31e+07   HII     2.0 
MCG8-23-097              Sersic                   Sersic           mixed   4.1   4.6     10.96 0.04   0.902   7.10e+43   NA      NA      1.093   ---        1.56e+11   C->B/T     0.151 0.040   1.31e+08   LINER   14.2 
NGC4747                  Sersic                   Sersic           disk    0.5   23.9    10.71 0.04   0.999   1.18e+42   2.01    0.813   0.876   1.93e+09   2.07e+09   GALFIT     0     0       1.43e+07   HII     4.2 
UGC8017                  Sersic+psfAgn+exDisk     Sersic           bulge   4.0   10.0    12.27 0.09   0.928   1.46e+43   2.50    0.901   0.881   2.65e+10   1.67e+11   GALFIT     0.155 0.040   1.07e+08   TO      5.0 
UGC8017                  Sersic+psfAgn+exDisk     psfAgn           AGN     ---   ---     14.19 0.07   0.928   2.49e+42   NA      NA      0.881   ---        1.67e+11   GALFIT     0.155 0.040   1.07e+08   TO      5.0 
UGC8017                  Sersic+psfAgn+exDisk     exDisk           disk    ---   7.2     10.43 0.04   0.928   7.94e+43   2.27    0.858   0.881   1.37e+11   1.67e+11   GALFIT     0.155 0.040   1.07e+08   TO      5.0 
NGC4765                  Sersic                   Sersic           disk    1.3   10.1    10.72 0.03   0.995   1.38e+42   2.01    0.813   0.702   2.26e+09   1.95e+09   GALFIT     0     0       1.56e+07   HII     1.0 
UGC8041                  Sersic_n4                Sersic_n4        bulge   4.0   18.4    11.08 0.05   1.004   2.18e+42   2.65    0.929   0.854   4.07e+09   3.74e+09   GALFIT     1.000 0.265   2.30e+07   HII     1.0 
UM530                    Sersic                   Sersic           mixed   2.1   1.5     13.30 0.05   0.742   3.14e+43   NA      NA      0.634   ---        4.01e+10   C->B/T     0.163 0.043   2.83e+08   HII     1.5 
NGC4861                  Sersic+exDisk            Sersic           bulge   4.0   1.3     13.58 0.36   0.994   1.39e+41   0.20    0.556   0.567   1.56e+08   3.57e+08   GALFIT     0.444 0.304   1.85e+07   HII     5.3 
NGC4861                  Sersic+exDisk            exDisk           disk    ---   2.7     13.34 0.24   0.994   1.74e+41   0.28    0.566   0.567   1.98e+08   3.57e+08   GALFIT     0.444 0.304   1.85e+07   HII     5.3 
NGC4868                  Sersic+exDisk            Sersic           bulge   4.0   0.8     12.50 0.05   0.969   5.88e+42   2.04    0.818   0.885   9.68e+09   1.71e+11   GALFIT     0.061 0.050   7.40e+07   HII     8.7 
NGC4868                  Sersic+exDisk            exDisk           disk    ---   9.4     9.54  0.04   0.969   8.98e+43   1.71    0.763   0.885   1.38e+11   1.71e+11   GALFIT     0.061 0.050   7.40e+07   HII     8.7 
UGC8179                  Sersic                   Sersic           mixed   3.6   8.9     10.73 0.04   0.877   2.45e+44   NA      NA      0.937   ---        4.61e+11   C->B/T     0.193 0.051   2.22e+08   HII     1.0 
NGC5001                  Sersic+psfAgn            Sersic           disk    5.0   32.1    9.59  0.06   0.927   2.72e+44   2.52    0.904   0.857   4.95e+11   4.82e+11   GALFIT     0.026 0.008   1.35e+08   HII     2.7 
NGC5001                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.53 0.06   0.927   7.22e+42   6.01    1.879   0.857   2.73e+10   4.82e+11   GALFIT     0.026 0.008   1.35e+08   HII     2.7 
IC856                    Sersic+psfAgn            Sersic           disk    0.7   10.3    11.10 0.04   0.957   1.59e+43   1.80    0.778   0.753   2.49e+10   2.46e+10   GALFIT     0.019 0.010   6.43e+07   HII     4.7 
IC856                    Sersic+psfAgn            psfAgn           bulge   ---   ---     15.38 0.13   0.957   3.09e+41   -0.40   0.490   0.753   3.05e+08   2.46e+10   GALFIT     0.019 0.010   6.43e+07   HII     4.7 
UGC8269                  Sersic+psfAgn            Sersic           mixed   7.6   20.7    10.75 0.06   0.936   8.00e+43   NA      NA      0.888   ---        1.44e+11   C->B/T     0.166 0.044   1.24e+08   TO      8.4 
UGC8269                  Sersic+psfAgn            psfAgn           AGN     ---   ---     15.22 0.17   0.936   1.30e+42   NA      NA      0.888   ---        1.44e+11   C->B/T     0.166 0.044   1.24e+08   TO      8.4 
NGC5014                  Sersic+psfAgn            Sersic           disk    2.0   12.9    10.10 0.04   0.993   3.44e+42   1.61    0.747   0.911   5.17e+09   6.36e+09   GALFIT     0.011 0.007   1.85e+07   HII     4.2 
NGC5014                  Sersic+psfAgn            psfAgn           bulge   ---   ---     15.01 0.11   0.993   3.73e+40   -2.05   0.347   0.911   2.60e+07   6.36e+09   GALFIT     0.011 0.007   1.85e+07   HII     4.2 
NGC5012                  Sersic+exDisk            Sersic           bulge   4.0   1.9     11.13 0.04   0.980   6.19e+42   3.60    1.134   0.879   1.41e+10   9.28e+10   GALFIT     0.118 0.020   4.02e+07   LINER   22.2 
NGC5012                  Sersic+exDisk            exDisk           disk    ---   17.1    8.95  0.04   0.980   4.61e+43   1.98    0.808   0.879   7.49e+10   9.28e+10   GALFIT     0.118 0.020   4.02e+07   LINER   22.2 
IRAS13116+4508           Sersic+psfAgn            Sersic           disk    2.6   2.5     12.77 0.04   0.797   4.60e+43   2.33    0.869   0.876   8.04e+10   9.39e+10   GALFIT     0.139 0.037   2.58e+08   HII     4.5 
IRAS13116+4508           Sersic+psfAgn            psfAgn           bulge   ---   ---     14.75 0.16   0.797   7.42e+42   3.39    1.085   0.876   1.62e+10   9.39e+10   GALFIT     0.139 0.037   2.58e+08   HII     4.5 
IC860                    Sersic+psfAgn            Sersic           disk    2.0   8.8     10.61 0.04   0.974   1.83e+43   2.23    0.851   0.863   3.13e+10   3.42e+10   GALFIT     0.069 0.016   5.45e+07   LINER   14.2 
IC860                    Sersic+psfAgn            psfAgn           bulge   ---   ---     13.44 0.06   0.974   1.35e+42   2.23    0.851   0.863   2.31e+09   3.42e+10   GALFIT     0.069 0.016   5.45e+07   LINER   14.2 
NGC5060                  Sersic+psfAgn            Sersic           disk    2.0   16.5    10.25 0.04   0.936   7.81e+43   2.13    0.833   0.894   1.31e+11   1.54e+11   GALFIT     0.084 0.014   9.74e+07   HII     8.7 
NGC5060                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.84 0.04   0.936   7.19e+42   2.05    0.820   0.894   1.19e+10   1.54e+11   GALFIT     0.084 0.014   9.74e+07   HII     8.7 
UGC8357_NED01            Sersic+psfAgn            Sersic           disk    1.1   7.9     11.23 0.03   0.935   7.20e+43   2.01    0.813   0.789   1.18e+11   1.14e+11   GALFIT     0     0       1.47e+08   TO      7.4 
UGC8357_NED01            Sersic+psfAgn            psfAgn           AGN     ---   ---     13.15 0.04   0.935   1.23e+43   NA      NA      0.789   ---        1.14e+11   GALFIT     0     0       1.47e+08   TO      7.4 
UGC8361                  Sersic+psfAgn            Sersic           disk    3.6   5.9     10.79 0.04   0.924   5.59e+43   2.48    0.897   0.876   1.01e+11   1.06e+11   GALFIT     0.067 0.041   1.06e+08   HII     9.8 
UGC8361                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.65 0.10   0.924   4.01e+42   2.48    0.897   0.876   7.24e+09   1.06e+11   GALFIT     0.067 0.041   1.06e+08   HII     9.8 
IC883                    Sersic                   Sersic           mixed   5.2   6.2     10.68 0.04   0.942   6.12e+43   NA      NA      0.802   ---        9.87e+10   C->B/T     0.136 0.036   1.05e+08   SN      15.5 
NGC5100_NED02            Sersic+psfAgn            Sersic           disk    1.7   5.8     10.50 0.03   0.913   1.29e+44   2.32    0.867   0.858   2.25e+11   2.31e+11   GALFIT     0.035 0.022   1.42e+08   SN      2.7 
NGC5100_NED02            Sersic+psfAgn            psfAgn           bulge   ---   ---     14.11 0.14   0.913   4.64e+42   4.53    1.378   0.858   1.29e+10   2.31e+11   GALFIT     0.035 0.022   1.42e+08   SN      2.7 
NGC5104                  Sersic                   Sersic           mixed   3.6   7.8     9.83  0.03   0.943   9.42e+43   NA      NA      0.930   ---        1.76e+11   C->B/T     0.190 0.050   8.78e+07   SN      7.4 
NGC5107                  Sersic                   Sersic           disk    1.1   26.0    11.18 0.04   0.997   1.28e+42   2.01    0.813   0.691   2.09e+09   1.77e+09   GALFIT     0     0       1.85e+07   HII     2.8 
NGC5112                  Sersic                   Sersic           disk    1.5   41.5    9.71  0.04   0.994   4.92e+42   2.01    0.813   0.771   8.05e+09   7.63e+09   GALFIT     0     0       1.85e+07   TO      4.6 
NGC5123                  Sersic+exDisk            Sersic           bulge   4.0   12.8    10.43 0.09   0.938   1.07e+44   2.62    0.923   0.856   1.99e+11   3.37e+11   GALFIT     0.545 0.013   1.23e+08   HII     4.8 
NGC5123                  Sersic+exDisk            exDisk           disk    ---   11.5    10.62 0.07   0.938   8.94e+43   1.56    0.740   0.856   1.33e+11   3.37e+11   GALFIT     0.545 0.013   1.23e+08   HII     4.8 
IRAS13232+1731           Sersic+exDisk            Sersic           bulge   4.0   5.2     12.05 0.08   0.858   1.58e+44   2.01    0.813   0.743   2.58e+11   3.33e+11   GALFIT     0.713 0.189   3.32e+08   HII     1.0 
IRAS13232+1731           Sersic+exDisk            exDisk           disk    ---   3.7     13.04 0.11   0.858   6.37e+43   1.21    0.687   0.743   8.81e+10   3.33e+11   GALFIT     0.713 0.189   3.32e+08   HII     1.0 
NGC5147                  Sersic+psfAgn            Sersic           disk    0.4   42.9    9.58  0.03   0.994   5.25e+42   2.01    0.813   0.827   8.59e+09   9.76e+09   GALFIT     0.104 0.025   1.80e+07   HII     4.6 
NGC5147                  Sersic+psfAgn            psfAgn           bulge   ---   ---     11.92 0.03   0.994   6.09e+41   2.65    0.929   0.827   1.14e+09   9.76e+09   GALFIT     0.104 0.025   1.80e+07   HII     4.6 
NGC5204                  Sersic+psfAgn            Sersic           disk    0.9   33.7    9.76  0.04   0.999   1.41e+41   1.50    0.730   0.706   2.07e+08   2.01e+08   GALFIT     0.001 0.007   3.20e+06   HII     1.7 
NGC5204                  Sersic+psfAgn            psfAgn           bulge   ---   ---     16.87 0.27   0.999   2.03e+38   1.50    0.730   0.706   2.98e+05   2.01e+08   GALFIT     0.001 0.007   3.20e+06   HII     1.7 
UGC8561                  Sersic+psfAgn            Sersic           disk    1.9   11.4    10.50 0.04   0.970   7.83e+43   2.00    0.811   0.828   1.28e+11   1.37e+11   GALFIT     0.041 0.012   1.08e+08   HII     8.7 
UGC8561                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.91 0.06   0.970   3.39e+42   1.88    0.791   0.828   5.40e+09   1.37e+11   GALFIT     0.041 0.012   1.08e+08   HII     8.7 
NGC5230                  Sersic+exDisk            Sersic           bulge   4.0   1.0     12.53 0.06   0.982   1.18e+43   2.12    0.832   0.834   1.98e+10   1.37e+11   GALFIT     0.145 0.049   1.06e+08   HII     4.8 
NGC5230                  Sersic+exDisk            exDisk           disk    ---   9.5     10.60 0.04   0.982   6.98e+43   2.05    0.820   0.834   1.15e+11   1.37e+11   GALFIT     0.145 0.049   1.06e+08   HII     4.8 
IRAS13349+2438           Sersic_n1                Sersic_n1        disk    1.0   0.5     10.47 0.10   0.352   5.20e+44   2.01    0.813   0.716   8.51e+11   7.49e+11   GALFIT     0     0       4.54e+08   SN      1.0 
UGC8626                  Sersic                   Sersic           mixed   9.1   14.2    10.68 0.07   0.935   6.55e+43   NA      NA      0.881   ---        1.16e+11   C->B/T     0.186 0.049   1.09e+08   HII     4.8 
NGC5263                  Sersic+psfAgn            Sersic           disk    0.7   17.2    10.21 0.04   0.956   5.24e+43   2.15    0.837   0.841   8.82e+10   9.55e+10   GALFIT     0.069 0.007   7.75e+07   HII     13.2 
NGC5263                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.03 0.04   0.956   3.90e+42   2.65    0.929   0.841   7.29e+09   9.55e+10   GALFIT     0.069 0.007   7.75e+07   HII     13.2 
MCG1-35-028              Sersic+psfAgn            Sersic           disk    1.3   8.2     11.05 0.04   0.936   4.36e+43   2.30    0.864   0.864   7.58e+10   9.71e+10   GALFIT     0.221 0.024   1.05e+08   HII     9.8 
MCG1-35-028              Sersic+psfAgn            psfAgn           bulge   ---   ---     12.41 0.04   0.936   1.24e+43   2.02    0.814   0.864   2.03e+10   9.71e+10   GALFIT     0.221 0.024   1.05e+08   HII     9.8 
IC910                    Sersic                   Sersic           mixed   6.0   6.3     10.91 0.05   0.944   6.55e+43   NA      NA      0.820   ---        1.08e+11   C->B/T     0.149 0.039   1.20e+08   SN      14.2 
MK268                    Sersic                   Sersic           mixed   7.9   9.2     10.50 0.05   0.950   2.00e+44   NA      NA      0.868   ---        3.50e+11   C->B/T     0.215 0.057   1.74e+08   SN      1.7 
NGC5278                  Sersic+psfAgn            Sersic           disk    0.7   10.5    10.35 0.04   0.951   9.99e+43   1.95    0.803   0.898   1.61e+11   2.00e+11   GALFIT     0.097 0.015   1.14e+08   LINER   4.8 
NGC5278                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.78 0.04   0.951   1.07e+43   3.36    1.078   0.898   2.32e+10   2.00e+11   GALFIT     0.097 0.015   1.14e+08   LINER   4.8 
NGC5273                  Sersic+exDisk            Sersic           bulge   4.0   3.0     10.52 0.04   0.995   1.86e+42   1.96    0.804   0.887   3.01e+09   1.77e+10   GALFIT     0.188 0.014   1.65e+07   SN      2.0 
NGC5273                  Sersic+exDisk            exDisk           disk    ---   19.7    8.93  0.04   0.995   8.04e+42   2.47    0.895   0.887   1.45e+10   1.77e+10   GALFIT     0.188 0.014   1.65e+07   SN      2.0 
UGC8685                  Sersic+psfAgn            Sersic           disk    2.4   15.4    10.68 0.04   0.926   1.28e+44   2.15    0.837   0.866   2.16e+11   2.46e+11   GALFIT     0.096 0.015   1.53e+08   HII     4.7 
UGC8685                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.11 0.05   0.926   1.36e+43   2.25    0.855   0.866   2.34e+10   2.46e+11   GALFIT     0.096 0.015   1.53e+08   HII     4.7 
UGC8686                  Sersic+psfAgn            Sersic           disk    0.7   13.3    10.93 0.03   0.946   4.94e+43   2.19    0.844   0.826   8.39e+10   8.92e+10   GALFIT     0.083 0.012   1.05e+08   HII     8.7 
UGC8686                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.54 0.04   0.946   4.47e+42   2.37    0.876   0.826   7.88e+09   8.92e+10   GALFIT     0.083 0.012   1.05e+08   HII     8.7 
UGC8696                  Sersic+psfAgn            Sersic           disk    4.7   5.2     10.79 0.06   0.872   1.24e+44   0.81    0.632   0.860   1.58e+11   2.35e+11   GALFIT     0.089 0.049   1.63e+08   SN      15.5 
UGC8696                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.32 0.16   0.872   1.21e+43   0.46    0.587   0.860   1.43e+10   2.35e+11   GALFIT     0.089 0.049   1.63e+08   SN      15.5 
NGC5297                  Sersic+exDisk            Sersic           bulge   4.0   2.0     11.92 0.05   0.986   1.78e+42   3.69    1.156   1.024   4.14e+09   6.08e+10   GALFIT     0.060 0.022   3.09e+07   LINER   22.2 
NGC5297                  Sersic+exDisk            exDisk           disk    ---   23.0    8.94  0.04   0.986   2.77e+43   2.15    0.837   1.024   4.66e+10   6.08e+10   GALFIT     0.060 0.022   3.09e+07   LINER   22.2 
MK796                    Sersic                   Sersic           mixed   4.0   2.4     11.05 0.04   0.924   3.78e+43   NA      NA      0.740   ---        5.62e+10   C->B/T     0.144 0.038   9.85e+07   SN      7.0 
IRAS13446+1121           Sersic+psfAgn            Sersic           disk    7.2   0.5     11.56 0.05   0.902   2.60e+43   2.71    0.941   0.880   4.92e+10   5.13e+10   GALFIT     0.106 0.028   1.04e+08   SN      8.1 
IRAS13446+1121           Sersic+psfAgn            psfAgn           bulge   ---   ---     13.87 0.32   0.902   3.09e+42   1.84    0.784   0.880   4.87e+09   5.13e+10   GALFIT     0.106 0.028   1.04e+08   SN      8.1 
NGC5303                  Sersic+psfAgn            Sersic           disk    0.5   10.3    10.40 0.04   0.992   4.02e+42   1.27    0.696   0.754   5.63e+09   6.45e+09   GALFIT     0.053 0.012   2.30e+07   HII     9.5 
NGC5303                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.54 0.04   0.992   2.23e+41   3.61    1.136   0.754   5.10e+08   6.45e+09   GALFIT     0.053 0.012   2.30e+07   HII     9.5 
NGC5313                  Sersic+exDisk            Sersic           bulge   4.0   1.1     10.99 0.04   0.984   4.18e+42   2.67    0.933   0.947   7.85e+09   6.16e+10   GALFIT     0.129 0.021   3.09e+07   LINER   22.2 
NGC5313                  Sersic+exDisk            exDisk           disk    ---   14.3    8.92  0.04   0.984   2.82e+43   2.11    0.830   0.947   4.71e+10   6.16e+10   GALFIT     0.129 0.021   3.09e+07   LINER   22.2 
MCG3-35-034_NED01        Sersic                   Sersic           mixed   5.2   9.2     10.50 0.04   0.900   2.01e+44   NA      NA      0.867   ---        3.50e+11   C->B/T     0.178 0.047   1.79e+08   TO      4.5 
NGC5347                  Sersic+exDisk            Sersic           bulge   4.0   0.7     11.50 0.04   0.981   4.15e+42   2.28    0.860   0.886   7.18e+09   3.20e+10   GALFIT     0.230 0.024   3.90e+07   SN      4.3 
NGC5347                  Sersic+exDisk            exDisk           disk    ---   11.8    10.19 0.04   0.981   1.39e+43   2.32    0.867   0.886   2.42e+10   3.20e+10   GALFIT     0.230 0.024   3.90e+07   SN      4.3 
NGC5350                  Sersic+psfAgn            Sersic           disk    2.2   44.2    8.19  0.04   0.999   5.60e+43   2.27    0.858   0.816   9.67e+10   9.28e+10   GALFIT     0.013 0.003   3.09e+07   HII     22.2 
NGC5350                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.90 0.04   0.999   7.31e+41   0.91    0.645   0.816   9.49e+08   9.28e+10   GALFIT     0.013 0.003   3.09e+07   HII     22.2 
NGC5368                  Sersic+psfAgn            Sersic           disk    2.2   6.5     10.39 0.04   0.968   4.17e+43   2.24    0.853   0.900   7.16e+10   8.43e+10   GALFIT     0.108 0.022   7.46e+07   HII     4.3 
NGC5368                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.68 0.06   0.968   5.06e+42   3.51    1.113   0.900   1.13e+10   8.43e+10   GALFIT     0.108 0.022   7.46e+07   HII     4.3 
UGC8827                  Sersic+exDisk            Sersic           bulge   4.0   0.9     11.12 0.05   0.958   2.76e+43   1.94    0.801   0.822   4.45e+10   8.53e+10   GALFIT     0.535 0.080   8.54e+07   HII     9.8 
UGC8827                  Sersic+exDisk            exDisk           disk    ---   5.1     11.27 0.04   0.958   2.40e+43   2.00    0.811   0.822   3.92e+10   8.53e+10   GALFIT     0.535 0.080   8.54e+07   HII     9.8 
UGC8856_NED01            Sersic                   Sersic           mixed   3.6   5.5     11.53 0.04   0.900   4.63e+43   NA      NA      0.841   ---        7.84e+10   C->B/T     0.177 0.047   1.38e+08   HII     4.0 
NGC5374                  Sersic                   Sersic           mixed   5.7   31.2    9.29  0.04   0.981   9.92e+43   NA      NA      0.797   ---        1.59e+11   C->B/T     0.105 0.028   6.89e+07   HII     14.5 
UGC8902                  Sersic+psfAgn+exDisk     Sersic           bulge   4.0   3.3     10.74 0.04   0.951   6.98e+43   3.26    1.056   0.958   1.48e+11   2.90e+11   GALFIT     0.461 0.079   1.14e+08   TO      3.8 
UGC8902                  Sersic+psfAgn+exDisk     psfAgn           AGN     ---   ---     13.99 0.06   0.951   3.50e+42   NA      NA      0.958   ---        2.90e+11   GALFIT     0.461 0.079   1.14e+08   TO      3.8 
UGC8902                  Sersic+psfAgn+exDisk     exDisk           disk    ---   13.3    10.57 0.04   0.951   8.16e+43   1.97    0.806   0.958   1.32e+11   2.90e+11   GALFIT     0.461 0.079   1.14e+08   TO      3.8 
MCG7-29-036              Sersic+psfAgn            Sersic           disk    0.5   8.1     12.12 0.04   0.913   3.00e+43   2.75    0.949   0.954   5.73e+10   7.39e+10   GALFIT     0.222 0.038   1.45e+08   HII     8.4 
MCG7-29-036              Sersic+psfAgn            psfAgn           bulge   ---   ---     13.48 0.04   0.913   8.58e+42   4.05    1.246   0.954   2.15e+10   7.39e+10   GALFIT     0.222 0.038   1.45e+08   HII     8.4 
NGC5414                  Sersic                   Sersic           mixed   1.7   7.7     10.98 0.04   0.986   2.07e+43   NA      NA      0.708   ---        2.94e+10   C->B/T     0.164 0.043   6.83e+07   HII     6.9 
MCG5-33-046              Sersic+psfAgn            Sersic           disk    3.0   5.9     11.06 0.04   0.955   5.40e+43   2.60    0.920   1.008   1.00e+11   1.22e+11   GALFIT     0.101 0.032   1.16e+08   HII     9.8 
MCG5-33-046              Sersic+psfAgn            psfAgn           bulge   ---   ---     13.43 0.08   0.955   6.08e+42   2.60    0.920   1.008   1.13e+10   1.22e+11   GALFIT     0.101 0.032   1.16e+08   HII     9.8 
NGC5474                  Sersic+psfAgn            Sersic           disk    1.7   37.4    9.35  0.04   0.999   6.31e+41   1.71    0.763   0.816   9.69e+08   1.04e+09   GALFIT     0.001 0.002   5.60e+06   HII     1.7 
NGC5474                  Sersic+psfAgn            psfAgn           bulge   ---   ---     16.62 0.31   0.999   7.80e+38   1.71    0.763   0.816   1.20e+06   1.04e+09   GALFIT     0.001 0.002   5.60e+06   HII     1.7 
NGC5480                  Sersic                   Sersic           mixed   3.0   41.7    8.70  0.04   0.988   3.37e+43   NA      NA      0.760   ---        5.15e+10   C->B/T     0.097 0.026   3.05e+07   HII     5.5 
MCG6-31-070              Sersic+psfAgn            Sersic           disk    1.8   4.3     11.56 0.05   0.881   5.63e+43   2.52    0.904   0.958   1.02e+11   1.41e+11   GALFIT     0.231 0.052   1.56e+08   HII     8.4 
MCG6-31-070              Sersic+psfAgn            psfAgn           bulge   ---   ---     12.87 0.06   0.881   1.69e+43   2.52    0.904   0.958   3.07e+10   1.41e+11   GALFIT     0.231 0.052   1.56e+08   HII     8.4 
CGCG74-129               Sersic+psfAgn            Sersic           disk    6.9   13.1    11.15 0.10   0.956   2.15e+43   2.84    0.967   0.938   4.18e+10   4.79e+10   GALFIT     0.154 0.043   7.65e+07   SN      8.1 
CGCG74-129               Sersic+psfAgn            psfAgn           bulge   ---   ---     13.00 0.08   0.956   3.91e+42   2.84    0.967   0.938   7.61e+09   4.79e+10   GALFIT     0.154 0.043   7.65e+07   SN      8.1 
NGC5520                  Sersic                   Sersic           mixed   3.9   10.3    9.88  0.04   0.987   1.14e+43   NA      NA      0.792   ---        1.81e+10   C->B/T     0.200 0.053   3.05e+07   HII     14.5 
NGC5515                  Sersic+psfAgn            Sersic           disk    1.8   8.2     10.10 0.04   0.929   1.22e+44   2.21    0.847   0.913   2.08e+11   2.48e+11   GALFIT     0.098 0.013   1.14e+08   SN      3.8 
NGC5515                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.51 0.05   0.929   1.33e+43   3.00    1.000   0.913   2.68e+10   2.48e+11   GALFIT     0.098 0.013   1.14e+08   SN      3.8 
NGC5526_NED02            Sersic+psfAgn            Sersic           disk    1.0   19.4    10.42 0.04   0.982   5.75e+42   2.24    0.853   0.807   9.87e+09   9.51e+09   GALFIT     0.022 0.009   2.79e+07   HII     2.3 
NGC5526_NED02            Sersic+psfAgn            psfAgn           bulge   ---   ---     14.53 0.06   0.982   1.31e+41   2.35    0.873   0.807   2.30e+08   9.51e+09   GALFIT     0.022 0.009   2.79e+07   HII     2.3 
NGC5522                  Sersic+psfAgn            Sersic           disk    1.5   13.3    10.10 0.04   0.957   5.02e+43   2.54    0.908   0.876   9.17e+10   1.01e+11   GALFIT     0.122 0.012   7.21e+07   HII     4.3 
NGC5522                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.24 0.04   0.957   7.00e+42   4.19    1.283   0.876   1.81e+10   1.01e+11   GALFIT     0.122 0.012   7.21e+07   HII     4.3 
NGC5541                  Sersic+psfAgn            Sersic           disk    0.4   11.5    10.21 0.04   0.931   1.13e+44   1.69    0.760   0.816   1.73e+11   1.98e+11   GALFIT     0.058 0.012   1.15e+08   LINER   8.7 
NGC5541                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.23 0.04   0.931   7.01e+42   3.35    1.076   0.816   1.52e+10   1.98e+11   GALFIT     0.058 0.012   1.15e+08   LINER   8.7 
IC4395                   Sersic+psfAgn            Sersic           disk    1.0   4.5     10.92 0.04   0.913   1.11e+44   1.82    0.781   0.842   1.74e+11   2.38e+11   GALFIT     0.204 0.015   1.60e+08   HII     8.4 
IC4395                   Sersic+psfAgn            psfAgn           bulge   ---   ---     12.40 0.04   0.913   2.85e+43   3.40    1.087   0.842   6.23e+10   2.38e+11   GALFIT     0.204 0.015   1.60e+08   HII     8.4 
UGC9165                  Sersic+psfAgn            Sersic           disk    0.6   13.2    10.42 0.04   0.932   4.64e+43   2.62    0.923   0.849   8.62e+10   8.52e+10   GALFIT     0.072 0.007   8.13e+07   HII     8.7 
UGC9165                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.20 0.04   0.932   3.58e+42   3.42    1.092   0.849   7.87e+09   8.52e+10   GALFIT     0.072 0.007   8.13e+07   HII     8.7 
MK1490                   Sersic+psfAgn            Sersic           disk    6.7   4.5     11.36 0.10   0.908   3.88e+43   2.30    0.864   0.885   6.75e+10   9.11e+10   GALFIT     0.241 0.105   1.16e+08   HII     14.2 
MK1490                   Sersic+psfAgn            psfAgn           bulge   ---   ---     12.61 0.12   0.908   1.23e+43   2.30    0.864   0.885   2.14e+10   9.11e+10   GALFIT     0.241 0.105   1.16e+08   HII     14.2 
NGC5585                  Sersic+exDisk            Sersic           bulge   4.0   34.3    11.22 0.25   0.999   1.13e+41   1.23    0.690   0.769   1.57e+08   9.95e+08   GALFIT     0.176 0.081   5.60e+06   HII     1.7 
NGC5585                  Sersic+exDisk            exDisk           disk    ---   30.8    9.54  0.05   0.999   5.30e+41   1.52    0.733   0.769   7.82e+08   9.95e+08   GALFIT     0.176 0.081   5.60e+06   HII     1.7 
IC4408                   Sersic+psfAgn            Sersic           disk    1.3   6.8     10.67 0.04   0.931   1.01e+44   2.35    0.873   0.858   1.77e+11   1.86e+11   GALFIT     0.064 0.020   1.35e+08   HII     8.7 
IC4408                   Sersic+psfAgn            psfAgn           bulge   ---   ---     13.58 0.08   0.931   6.94e+42   4.02    1.238   0.858   1.73e+10   1.86e+11   GALFIT     0.064 0.020   1.35e+08   HII     8.7 
NGC5584                  Sersic                   Sersic           disk    1.2   30.1    9.56  0.03   0.991   8.79e+42   2.01    0.813   0.796   1.44e+10   1.41e+10   GALFIT     0     0       2.31e+07   HII     14.5 
NGC5633                  Sersic+psfAgn            Sersic           disk    0.6   12.6    9.71  0.04   0.985   1.90e+43   1.76    0.771   0.787   2.95e+10   3.09e+10   GALFIT     0.030 0.005   3.65e+07   HII     22.2 
NGC5633                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.48 0.04   0.985   5.89e+41   3.17    1.036   0.787   1.23e+09   3.09e+10   GALFIT     0.030 0.005   3.65e+07   HII     22.2 
NGC5660                  Sersic                   Sersic           mixed   3.0   43.4    9.06  0.04   0.986   3.93e+43   NA      NA      0.813   ---        6.43e+10   C->B/T     0.088 0.023   3.89e+07   HII     14.5 
NGC5656                  Sersic+exDisk            Sersic           bulge   4.0   1.4     11.96 0.06   0.974   5.12e+42   2.87    0.973   0.883   1.00e+10   9.88e+10   GALFIT     0.093 0.029   5.37e+07   LINER   22.2 
NGC5656                  Sersic+exDisk            exDisk           disk    ---   8.2     9.48  0.04   0.974   5.02e+43   1.97    0.806   0.883   8.14e+10   9.88e+10   GALFIT     0.093 0.029   5.37e+07   LINER   22.2 
NGC5657                  Sersic+psfAgn            Sersic           disk    2.8   7.0     10.39 0.04   0.970   3.11e+43   2.71    0.941   0.860   5.89e+10   5.49e+10   GALFIT     0.018 0.010   6.44e+07   HII     9.5 
NGC5657                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.75 0.16   0.970   5.61e+41   6.21    1.959   0.860   2.21e+09   5.49e+10   GALFIT     0.018 0.010   6.44e+07   HII     9.5 
CGCG133-083              Sersic+psfAgn            Sersic           disk    5.2   15.9    11.71 0.13   0.865   7.21e+43   2.06    0.821   0.816   1.19e+11   1.55e+11   GALFIT     0.235 0.050   1.91e+08   HII     8.4 
CGCG133-083              Sersic+psfAgn            psfAgn           bulge   ---   ---     12.99 0.05   0.865   2.22e+43   3.07    1.015   0.816   4.53e+10   1.55e+11   GALFIT     0.235 0.050   1.91e+08   HII     8.4 
MCG7-30-028              Sersic+psfAgn            Sersic           disk    5.0   3.7     11.07 0.04   0.912   5.09e+43   2.01    0.813   0.811   8.33e+10   8.53e+10   GALFIT     0.030 0.020   1.16e+08   HII     8.7 
MCG7-30-028              Sersic+psfAgn            psfAgn           bulge   ---   ---     14.84 0.20   0.912   1.58e+42   2.65    0.929   0.811   2.95e+09   8.53e+10   GALFIT     0.030 0.020   1.16e+08   HII     8.7 
MCG6-32-070              Sersic+psfAgn            Sersic           disk    0.9   5.8     10.76 0.04   0.944   8.38e+43   1.53    0.735   0.768   1.24e+11   1.35e+11   GALFIT     0.042 0.014   1.27e+08   HII     7.4 
MCG6-32-070              Sersic+psfAgn            psfAgn           bulge   ---   ---     14.16 0.06   0.944   3.66e+42   3.80    1.182   0.768   8.70e+09   1.35e+11   GALFIT     0.042 0.014   1.27e+08   HII     7.4 
UGC9412                  Sersic+psfAgn            Sersic           disk    1.6   7.5     11.02 0.04   0.859   7.15e+43   0.75    0.624   0.675   8.98e+10   1.92e+11   GALFIT     0.493 0.017   1.39e+08   SN      1.7 
UGC9412                  Sersic+psfAgn            psfAgn           bulge   ---   ---     11.05 0.04   0.859   6.96e+43   0.03    0.537   0.675   7.52e+10   1.92e+11   GALFIT     0.493 0.017   1.39e+08   SN      1.7 
NGC5698                  Sersic+exDisk            Sersic           bulge   4.0   1.4     12.16 0.05   0.973   5.47e+42   1.95    0.803   0.854   8.84e+09   5.71e+10   GALFIT     0.165 0.044   6.09e+07   HII     4.3 
NGC5698                  Sersic+exDisk            exDisk           disk    ---   12.8    10.40 0.04   0.973   2.77e+43   2.09    0.826   0.854   4.60e+10   5.71e+10   GALFIT     0.165 0.044   6.09e+07   HII     4.3 
NGC5691                  Sersic+psfAgn            Sersic           disk    0.9   18.2    10.01 0.03   0.993   4.27e+42   1.32    0.703   0.695   6.04e+09   6.09e+09   GALFIT     0.017 0.009   1.98e+07   HII     9.5 
NGC5691                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.43 0.06   0.993   7.29e+40   0.95    0.651   0.695   9.55e+07   6.09e+09   GALFIT     0.017 0.009   1.98e+07   HII     9.5 
MCG9-24-035              Sersic+psfAgn            Sersic           disk    3.4   8.6     10.50 0.05   0.912   1.20e+44   2.31    0.865   0.868   2.09e+11   2.44e+11   GALFIT     0.139 0.034   1.37e+08   HII     6.0 
MCG9-24-035              Sersic+psfAgn            psfAgn           bulge   ---   ---     12.49 0.05   0.912   1.93e+43   2.38    0.878   0.868   3.41e+10   2.44e+11   GALFIT     0.139 0.034   1.37e+08   HII     6.0 
MCG9-24-038              Sersic+psfAgn            Sersic           disk    3.4   7.2     11.29 0.05   0.881   8.26e+43   3.20    1.043   0.990   1.73e+11   1.79e+11   GALFIT     0.081 0.030   1.67e+08   HII     4.7 
MCG9-24-038              Sersic+psfAgn            psfAgn           bulge   ---   ---     13.93 0.11   0.881   7.26e+42   2.06    0.821   0.990   1.20e+10   1.79e+11   GALFIT     0.081 0.030   1.67e+08   HII     4.7 
UGC9560                  Sersic                   Sersic           mixed   3.6   7.8     12.42 0.09   0.994   6.27e+41   NA      NA      0.594   ---        7.50e+08   C->B/T     0.169 0.045   2.30e+07   HII     2.0 
IC1076                   Sersic+psfAgn            Sersic           disk    0.8   7.3     11.13 0.04   0.966   3.23e+43   1.59    0.744   0.762   4.84e+10   5.05e+10   GALFIT     0.021 0.021   9.25e+07   HII     8.7 
IC1076                   Sersic+psfAgn            psfAgn           bulge   ---   ---     15.31 0.16   0.966   6.88e+41   2.66    0.931   0.762   1.29e+09   5.05e+10   GALFIT     0.021 0.021   9.25e+07   HII     8.7 
IRAS14538+1730           Sersic_n4                Sersic_n4        bulge   4.0   0.9     12.51 0.04   0.564   1.16e+44   2.65    0.929   1.021   2.17e+11   2.38e+11   GALFIT     1.000 0.265   4.33e+08   HII     6.6 
UGC9618_NED02            Sersic                   Sersic           mixed   2.0   8.0     10.25 0.04   0.863   1.61e+44   NA      NA      1.183   ---        3.84e+11   C->B/T     0.162 0.043   1.46e+08   TO      1.5 
UGC9639                  Sersic+psfAgn            Sersic           disk    1.6   6.3     10.60 0.04   0.920   1.46e+44   1.97    0.806   0.865   2.37e+11   2.79e+11   GALFIT     0.088 0.016   1.58e+08   SN      1.5 
UGC9639                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.14 0.06   0.920   1.41e+43   4.00    1.233   0.865   3.50e+10   2.79e+11   GALFIT     0.088 0.016   1.58e+08   SN      1.5 
NGC5879                  Sersic+psfAgn            Sersic           disk    1.7   19.4    8.84  0.04   0.994   7.70e+42   2.20    0.846   0.864   1.31e+10   1.36e+10   GALFIT     0.020 0.004   1.55e+07   LINER   13.2 
NGC5879                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.06 0.05   0.994   1.58e+41   4.12    1.265   0.864   4.02e+08   1.36e+10   GALFIT     0.020 0.004   1.55e+07   LINER   13.2 
MCG9-25-036              Sersic+psfAgn            Sersic           disk    0.6   6.5     12.01 0.04   0.958   4.27e+43   1.67    0.757   0.770   6.50e+10   7.19e+10   GALFIT     0.080 0.042   1.60e+08   HII     2.0 
MCG9-25-036              Sersic+psfAgn            psfAgn           bulge   ---   ---     14.66 0.06   0.958   3.72e+42   2.66    0.931   0.770   6.97e+09   7.19e+10   GALFIT     0.080 0.042   1.60e+08   HII     2.0 
NGC5905                  Sersic+exDisk            Sersic           bulge   4.0   2.1     10.84 0.04   0.974   1.72e+43   2.14    0.835   0.892   2.89e+10   1.09e+11   GALFIT     0.283 0.041   5.87e+07   HII     12.1 
NGC5905                  Sersic+exDisk            exDisk           disk    ---   16.0    9.83  0.04   0.974   4.35e+43   2.25    0.855   0.892   7.48e+10   1.09e+11   GALFIT     0.283 0.041   5.87e+07   HII     12.1 
IC4553                   Sersic+psfAgn            Sersic           disk    3.7   13.3    9.61  0.04   0.939   1.04e+44   2.88    0.975   0.910   2.04e+11   2.07e+11   GALFIT     0.083 0.010   8.35e+07   LINER   15.5 
IC4553                   Sersic+psfAgn            psfAgn           bulge   ---   ---     12.21 0.04   0.939   9.47e+42   2.88    0.975   0.910   1.86e+10   2.07e+11   GALFIT     0.083 0.010   8.35e+07   LINER   15.5 
IC4567                   Sersic+exDisk            Sersic           bulge   4.0   1.1     12.33 0.08   0.957   9.73e+42   2.89    0.977   0.839   1.91e+10   1.48e+11   GALFIT     0.111 0.191   8.86e+07   HII     5.0 
IC4567                   Sersic+exDisk            exDisk           disk    ---   7.9     10.07 0.04   0.957   7.80e+43   1.83    0.783   0.839   1.23e+11   1.48e+11   GALFIT     0.111 0.191   8.86e+07   HII     5.0 
MCG4-37-016              Sersic+psfAgn            Sersic           disk    3.2   15.5    10.91 0.06   0.947   4.80e+43   1.99    0.809   0.792   7.81e+10   8.55e+10   GALFIT     0.105 0.024   1.03e+08   HII     8.1 
MCG4-37-016              Sersic+psfAgn            psfAgn           bulge   ---   ---     13.24 0.06   0.947   5.62e+42   1.01    0.659   0.792   7.45e+09   8.55e+10   GALFIT     0.105 0.024   1.03e+08   HII     8.1 
NGC5975                  Sersic+psfAgn            Sersic           disk    1.0   10.2    10.13 0.04   0.958   4.52e+43   2.99    0.998   0.952   9.08e+10   9.32e+10   GALFIT     0.072 0.011   6.93e+07   LINER   7.4 
NGC5975                  Sersic+psfAgn            psfAgn           bulge   ---   ---     12.91 0.04   0.958   3.49e+42   4.16    1.275   0.952   8.95e+09   9.32e+10   GALFIT     0.072 0.011   6.93e+07   LINER   7.4 
NGC5980                  Sersic+exDisk            Sersic           bulge   4.0   0.9     11.99 0.06   0.960   7.24e+42   4.32    1.319   0.884   1.92e+10   1.31e+11   GALFIT     0.098 0.076   6.52e+07   HII     12.1 
NGC5980                  Sersic+exDisk            exDisk           disk    ---   9.6     9.58  0.04   0.960   6.66e+43   2.18    0.842   0.884   1.13e+11   1.31e+11   GALFIT     0.098 0.076   6.52e+07   HII     12.1 
NGC5992                  Sersic+psfAgn            Sersic           disk    2.4   8.1     11.32 0.04   0.955   6.16e+43   1.29    0.699   0.713   8.66e+10   9.18e+10   GALFIT     0.034 0.022   1.40e+08   HII     3.0 
NGC5992                  Sersic+psfAgn            psfAgn           bulge   ---   ---     14.96 0.11   0.955   2.16e+42   1.67    0.757   0.713   3.29e+09   9.18e+10   GALFIT     0.034 0.022   1.40e+08   HII     3.0 
NGC5996                  Sersic+psfAgn            Sersic           disk    1.9   18.9    10.32 0.04   0.966   2.32e+43   1.31    0.702   0.696   3.28e+10   3.47e+10   GALFIT     0.066 0.023   5.40e+07   HII     8.3 
NGC5996                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.19 0.04   0.966   1.65e+42   0.47    0.589   0.696   1.96e+09   3.47e+10   GALFIT     0.066 0.023   5.40e+07   HII     8.3 
IRAS15519+3537           Sersic                   Sersic           mixed   2.8   1.8     12.59 0.04   0.713   9.11e+43   NA      NA      0.872   ---        1.60e+11   C->B/T     0.158 0.042   3.54e+08   HII     3.5 
UGC10099                 Sersic                   Sersic           mixed   7.5   8.0     10.88 0.07   0.945   1.08e+44   NA      NA      0.671   ---        1.46e+11   C->B/T     0.159 0.042   1.52e+08   HII     7.4 
MCG5-38-006              Sersic+psfAgn            Sersic           disk    2.0   7.4     11.04 0.04   0.996   2.05e+43   2.08    0.825   0.852   3.40e+10   4.90e+10   GALFIT     0.279 0.098   6.96e+07   HII     9.8 
MCG5-38-006              Sersic+psfAgn            psfAgn           bulge   ---   ---     12.07 0.04   0.996   7.95e+42   2.02    0.814   0.852   1.30e+10   4.90e+10   GALFIT     0.279 0.098   6.96e+07   HII     9.8 
UGC10120                 Sersic+psfAgn            Sersic           disk    0.9   12.3    11.82 0.04   0.910   3.64e+43   1.34    0.706   0.747   5.17e+10   9.69e+10   GALFIT     0.434 0.010   1.39e+08   SN      1.7 
UGC10120                 Sersic+psfAgn            psfAgn           bulge   ---   ---     12.11 0.04   0.910   2.79e+43   0.78    0.628   0.747   3.53e+10   9.69e+10   GALFIT     0.434 0.010   1.39e+08   SN      1.7 
NGC6027A                 Sersic_n4                Sersic_n4        bulge   4.0   6.8     10.52 0.04   0.967   3.31e+43   2.65    0.929   1.003   6.19e+10   6.68e+10   GALFIT     1.000 0.265   7.06e+07   HII     4.3 
NGC6040B                 Sersic                   Sersic           mixed   4.3   5.2     10.92 0.04   0.915   1.36e+44   NA      NA      0.980   ---        2.68e+11   C->B/T     0.228 0.060   1.77e+08   LINER   1.7 
UGC10200                 Sersic+psfAgn            Sersic           disk    2.1   5.9     11.53 0.04   0.996   2.62e+42   1.12    0.674   0.663   3.55e+09   3.67e+09   GALFIT     0.048 0.029   3.12e+07   HII     6.9 
UGC10200                 Sersic+psfAgn            psfAgn           bulge   ---   ---     14.77 0.11   0.996   1.33e+41   2.68    0.935   0.663   2.50e+08   3.67e+09   GALFIT     0.048 0.029   3.12e+07   HII     6.9 
IRAS16052+5334           Sersic                   Sersic           mixed   3.2   1.8     12.53 0.04   0.725   1.05e+44   NA      NA      0.921   ---        1.94e+11   C->B/T     0.124 0.033   3.66e+08   HII     1.5 
IRAS16053+1836           Sersic                   Sersic           mixed   5.4   1.5     11.29 0.04   0.902   7.93e+43   NA      NA      0.958   ---        1.53e+11   C->B/T     0.251 0.067   1.61e+08   HII     6.0 
UGC10273_NED01           Sersic+psfAgn            Sersic           disk    1.1   11.6    12.01 0.04   0.933   2.01e+43   1.33    0.705   0.725   2.85e+10   3.13e+10   GALFIT     0.064 0.037   1.11e+08   HII     4.0 
UGC10273_NED01           Sersic+psfAgn            psfAgn           bulge   ---   ---     14.92 0.07   0.933   1.38e+42   0.88    0.641   0.725   1.78e+09   3.13e+10   GALFIT     0.064 0.037   1.11e+08   HII     4.0 
IRAS16150+2233           Sersic+psfAgn            Sersic           disk    0.6   4.1     13.08 0.04   0.855   4.29e+43   2.81    0.961   0.962   8.30e+10   9.03e+10   GALFIT     0.077 0.020   2.78e+08   SN      1.5 
IRAS16150+2233           Sersic+psfAgn            psfAgn           bulge   ---   ---     15.78 0.16   0.855   3.57e+42   3.75    1.170   0.962   8.40e+09   9.03e+10   GALFIT     0.077 0.020   2.78e+08   SN      1.5 
UGC10322                 Sersic+exDisk            Sersic           bulge   4.0   1.1     13.61 0.14   0.956   1.82e+42   1.85    0.786   0.830   2.88e+09   5.00e+10   GALFIT     0.061 0.061   6.91e+07   HII     5.5 
UGC10322                 Sersic+exDisk            exDisk           disk    ---   8.0     10.64 0.04   0.956   2.81e+43   2.06    0.821   0.830   4.64e+10   5.00e+10   GALFIT     0.061 0.061   6.91e+07   HII     5.5 
NGC6120                  Sersic+psfAgn            Sersic           disk    0.9   5.8     10.60 0.04   0.940   1.09e+44   1.78    0.774   0.842   1.70e+11   2.02e+11   GALFIT     0.084 0.017   1.35e+08   HII     7.4 
NGC6120                  Sersic+psfAgn            psfAgn           bulge   ---   ---     13.19 0.04   0.940   1.00e+43   3.96    1.223   0.842   2.46e+10   2.02e+11   GALFIT     0.084 0.017   1.35e+08   HII     7.4 
MCG3-42-004              Sersic+exDisk            Sersic           bulge   4.0   3.5     11.63 0.04   0.905   6.60e+43   2.82    0.963   0.893   1.28e+11   1.93e+11   GALFIT     0.611 0.027   1.72e+08   HII     4.7 
MCG3-42-004              Sersic+exDisk            exDisk           disk    ---   6.9     12.12 0.04   0.905   4.20e+43   2.19    0.844   0.893   7.13e+10   1.93e+11   GALFIT     0.611 0.027   1.72e+08   HII     4.7 
UGC10407                 Sersic+exDisk            Sersic           bulge   4.0   7.1     13.50 0.59   0.914   6.27e+42   -0.36   0.495   0.678   6.24e+09   3.73e+10   GALFIT     0.229 0.189   1.25e+08   HII     7.0 
UGC10407                 Sersic+exDisk            exDisk           disk    ---   5.1     12.18 0.10   0.914   2.11e+43   0.84    0.636   0.678   2.70e+10   3.73e+10   GALFIT     0.229 0.189   1.25e+08   HII     7.0 
IRAS16320+3922           Sersic                   Sersic           mixed   3.0   8.7     10.67 0.04   0.934   1.08e+44   NA      NA      0.844   ---        1.84e+11   C->B/T     0.153 0.041   1.39e+08   LINER   2.0 
NGC6186                  Sersic+exDisk            Sersic           bulge   4.0   6.8     10.35 0.04   0.927   1.97e+44   2.18    0.842   0.847   3.34e+11   7.02e+11   GALFIT     0.477 0.123   1.63e+08   HII     2.7 
NGC6186                  Sersic+exDisk            exDisk           disk    ---   15.2    10.25 0.04   0.927   2.16e+44   2.10    0.828   0.847   3.60e+11   7.02e+11   GALFIT     0.477 0.123   1.63e+08   HII     2.7 
MCG9-27-053              Sersic+psfAgn            Sersic           disk    2.9   6.4     11.50 0.05   0.930   4.32e+43   3.42    1.092   1.048   9.49e+10   1.03e+11   GALFIT     0.110 0.028   1.29e+08   HII     4.0 
MCG9-27-053              Sersic+psfAgn            psfAgn           bulge   ---   ---     13.77 0.14   0.930   5.34e+42   4.77    1.449   1.048   1.56e+10   1.03e+11   GALFIT     0.110 0.028   1.29e+08   HII     4.0 
UGC10514                 Sersic                   Sersic           mixed   3.2   8.5     11.36 0.04   0.945   3.02e+43   NA      NA      0.798   ---        4.85e+10   C->B/T     0.221 0.059   1.00e+08   HII     8.1 
IRAS16435+2154           Sersic+psfAgn            Sersic           disk    0.7   4.6     12.35 0.04   0.933   2.40e+43   2.33    0.869   0.879   4.20e+10   5.15e+10   GALFIT     0.180 0.048   1.42e+08   HII     8.4 
IRAS16435+2154           Sersic+psfAgn            psfAgn           bulge   ---   ---     14.00 0.11   0.933   5.26e+42   1.97    0.806   0.879   8.53e+09   5.15e+10   GALFIT     0.180 0.048   1.42e+08   HII     8.4 
IC4623                   Sersic+psfAgn            Sersic           disk    1.0   7.0     11.21 0.04   0.911   6.35e+43   2.32    0.867   0.848   1.11e+11   1.15e+11   GALFIT     0.057 0.026   1.38e+08   HII     8.7 
IC4623                   Sersic+psfAgn            psfAgn           bulge   ---   ---     14.25 0.10   0.911   3.86e+42   2.62    0.923   0.848   7.17e+09   1.15e+11   GALFIT     0.057 0.026   1.38e+08   HII     8.7 
IRAS16516+3030           Sersic                   Sersic           mixed   2.6   1.5     11.84 0.04   0.784   1.49e+44   NA      NA      0.893   ---        2.68e+11   C->B/T     0.129 0.034   3.06e+08   LINER   1.5 

